"Don't Downvote A\$\$\$\$\$\$s!!": An Exploration of Reddit's Advice Communities

Advice forums are a crowdsourced way to reinforce cultural norms and moral behavior. Sites like Reddit contain massive amounts of natural language human interaction, with rules and norms unique to each individual subreddit community. To explore this data, we created a dataset with top 1000 posts from each of two such forums, r/AmItheAsshole and r/relationships, and extracted natural language features including sentiment, similarity, word frequency, and demographics using both algorithmic and manual methods. Further, we developed a method to extract demographic information from the subreddits, examined how the post authors' self-disclosures reflect the unique communities in which their posts are shared, and discussed how the authors' language use choices might be related to broader social patterns. We observed some differences between the subreddits in terms of word frequency, demographics disclosure, and gendered language. In general, both subreddits had more female posters than male, and posters tended to use more words about their opposite gender than the same. Gender-diverse posters were uncommon. Implications for future research include a more careful, inclusive focus on identity and disclosure and how that interacts with advice-seeking behavior in online communities.

==> data visualizations/title_parsed_AITA_only.csv <==
title,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Update:,AITA,For,Pouring,my,Husbands,Sweet,Tea,Down,the,Drain?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,honest,about,how,I,was,bullied,and,how,the,teachers,at,my,school,did,nothing,about,it,while,being,interviewed,by,a,current,student?,,,,,,
Update:,AITA,for,telling,my,parents,they,only,have,one,daughter,and,she,is,six,feet,in,the,ground.,,,,,,,,,,,,,,
AITA,for,telling,my,boyfriend's,co-worker,that,we're,not,married?,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,Trying,to,Send,my,Deaf,Daughter,to,a,School,that,Won't,Hire,an,Interpreter?,,,,,,,,,,,,,,,,
AITA,for,calling,a,woman,an,idiot,when,she,refused,listen,to,why,my,daughter,isn't,vaccinated?,,,,,,,,,,,,,,,,
AITA,for,telling,my,roommates,gf,that,she's,not,woke,if,she's,wrong,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,we,haven’t,had,a,good,relationship,in,a,long,time,and,I,wanted,to,go,live,with,my,dad?,,,,,,,,,
WIBTA,If,I,sued,my,boyfriend’s,elderly,mother,and,pressed,charges,against,her?,,,,,,,,,,,,,,,,,,,,
AITA,For,not,switching,places,with,my,friend,and,ruining,her,life,,,,,,,,,,,,,,,,,,,,,
AITA,for,'going,off',on,a,mother,in,the,toy,store,,,,,,,,,,,,,,,,,,,,,,
AITA,For,kicking,my,friend,out,of,my,house,after,what,she,did?,,,,,,,,,,,,,,,,,,,,
AITA,For,Telling,My,Sister,She,Was,Dating,My,Bio-Father?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,laughing,at,my,mom,after,she,and,my,dad,insisted,i,tell,my,friend’s,boyfriend,to,leave,my,house?,,,,,,,,,,,,
AITA,for,not,letting,my,boyfriend,name,our,daughter,Renesmae?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,that,she,needed,to,be,a,my,graduation,an,hour,before,she,needed,to,because,she,is,always,late,for,things?,,,,,,,
AITA,for,not,changing,my,rules,and,terminating,care?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,reporting,my,therapist,after,she,disclosed,information,to,my,stepmom?,,,,,,,,,,,,,,,,,,,,,
AITA,For,kicking,my,stepbrother,and,his,friends,out,after,what,they,did,at,my,engagement,party?,,,,,,,,,,,,,,,,
Update:,AITA,for,not,wanting,to,sign,away,my,rights?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,holding,a,text,(I,read,by,snooping),against,my,dad,and,stepmom,for,6,years,now?,,,,,,,,,,,,,,,
AITA,for,calling,the,police,because,the,family,I,tutor,for,keep,leaving,me,with,the,kid?,,,,,,,,,,,,,,,,
AITA,for,getting,my,neighbors,car,towed,for,blocking,me,in,my,garage,and,now,they,want,me,to,pay,for,their,tow,fee,and,ticket,for,calling,to,get,them,towed,
AITA,for,showing,my(M22),roommate,a,security,camera,footage,of,her(F23),having,sex,in,my,room?,,,,,,,,,,,,,,,,,
AITA,For,Not,Punishing,or,Reporting,Student,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,Putting,my,Kids,Non-Emergency,Surgery,Above,my,Sick,GF,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,husband,and,his,family,to,suck,it,up,when,they,complained,about,my,daughters,wedding?,,,,,,,,,,,,,,
AITA,for,kicking,my,friend,out,of,my,car,and,telling,her,to,never,call,me,for,a,ride?,,,,,,,,,,,,,,
AITA,for,not,wanting,to,leave,my,own,apartment?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,friend,to,stop,the,way,she,shows,off,her,“before”,shots,when,she’s,refashioning,my,clothes?,,,,,,,,,,,,,
AITA,for,uninviting,my,grandma,to,my,wedding?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,upset,enough,at,my,wife,for,how,she,reacted,to,a,house,fire,with,our,baby,in,the,house,that,I,left,for,a,night,with,our,baby?,,
AITA,For,blowing,up,when,I,found,that,my,husband,recorded,my,therapy,session?,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,in-laws,into,our,home,because,that’s,what,BIL,wanted?,,,,,,,,,,,,,,,,,,,
AITA,for,talking,about,things,from,the,south,when,I,moved,to,California,that,resulted,in,several,coworkers,calling,me,a,racist,and,reporting,to,HR?,,,,,,,
AITA,for,buying,my,(21M),stepmom,(50F),a,burger,of,her,own,because,she,keeps,picking,food,off,of,me,and,my,sibling’s,plates?,,,,,,,,,
AITA,for,saying,to,my,brother,that,his,kids’,future,isn’t,my,problem?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,neighbors,wife,why,I,stopped,hanging,around,their,kids?,,,,,,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,not,letting,my,kids,wear,pyjamas,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,allowing,my,MIL,to,sign,my,daughter,up,for,a,“purity,ball”,at,her,church?,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,roommate's,girlfriend,feel,less,triggered,over,my,diet,,,,,,,,,,,,,,,,,,,,
WIBTA,for,calling,CPS,on,my,sister,because,I,disagree,with,how,she's,raising,her,daughter?,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,get,rid,of,all,the,alcohol,in,my,room,after,my,roommates',kid,snuck,in,and,stole,"some,",which,he,then,distributed,at,a,high,school,party?,,
AITA,for,not,accepting,my,aunts,gift,because,she,always,expects,favors?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,cousin,to,leave,after,she,saw,my,plastic,straw,stockpile,and,accused,me,of,destroying the environment?,,,,,,,,,,,,,,
AITA,for,moving,out,after,my,sister,wanted,to,triple,my,rent,due,to,dad,cutting,me,off?,,,,,,,,,,,,,,,
WIBTA,for,emasculating,my,father?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,“just,skip,a,day”,of,my,commitment,to,"20,000",steps,a,day,just,to,prove,something,to,my,SIL?,,,,,,,,,,
AITA,for,not,allowing,my,sister,to,see,my,son,because,of,something,she,said,months,ago?,,,,,,,,,,,,,,,,
AITA,for,calling,my,boyfriend,a,hypocrite,when,he,told,me,to,stop,spending,so,much,time,on,my,crotcheting?,,,,,,,,,,,,,
AITA,for,full-on,raging,at,my,parents,after,they,spent,"£1,300",of,my,money,for,my,brother's,gaming,PC,set?,,,,,,,,,,,,,
AITA,For,lashing,out,after,my,husband,ruined,the,food,I,prepared,for,our,guests?,,,,,,,,,,,,,,,,,,
AITA,for,teaching,my,daughter,that,her,father's,family,giving,her,a,nickname,is,anti-Semitic?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,MIL,thats,it’s,not,her,money?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,leaving,my,parents,house,early,(was,supposed,to,stay,for,a,month),because,my,siblings,wouldn't,give,me,privacy,when,I,was,working,with,sensitive,information?,,,,,
AITA,for,refusing,to,let,neighbor,borrow,my,husband,for,her,lie,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,accommodating,an,autistic,co-worker?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,some,of,my,siblings,it,would,be,too,awkward,if,I,invited,them,to,my,wedding?,,,,,,,,,,,,,,
AITA,for,telling,my,stepsister,she,can’t,keep,using,the,death,of,her,mother,as,an,excuse,for,everything?,,,,,,,,,,,,,,
AITA,for,refusing,to,drive,my,ex,boyfriend,to,the,ER,,,,,,,,,,,,,,,,,,,,,,
AITA,for,snapping,at,my,classist,roommate?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,out,my,sister,after,she,refused,to,help,with,my,son?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,she,needs,to,go,to,therapy,to,become,the,mom,our,kids,deserve?,,,,,,,,,,,,,,,
AITA,for,telling,my,husbands,sister,I,can't,help,her,with,her,kids,since,I'm,failing,my,kids?,,,,,,,,,,,,,,,
AITA,for,not,wanting,my(16F),parents(51M&amp;43F),to,have,shared,custody,of,me?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,trying,harder,to,tell,my,husband,I,was,in,labour?,,,,,,,,,,,,,,,,,,,,
AITA,For,not,making,dinner,for,my,husband,after,he,was,rude,to,our,son?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,cousin,the,truth,about,her,Native,American,heritage?,,,,,,,,,,,,,,,,,,,,,
AITA,For,telling,my,mother,that,the,way,I,parent,will,never,change?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,kids,what,their,grandfather,did,to,me?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,serving,my,wife,"breakfast,","lunch,",and,dinner,when,she,demands,it?,,,,,,,,,,,,,,,,,,,
AITA,for,insisting,my,in,laws,replace,my,sons,car,seat,instead,of,my,nephews?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,she,can't,barge,into,my,apartment,and,dog-nap,my,dog,to,meet,random,strangers?,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,she,caused,her,own,problems?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,MIL,that,I’m,not,the,one,with,fertility,issues,,,,,,,,,,,,,,,,,,,,
AITA,For,Telling,my,Aunt,I,Have,Sex?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,pouring,my,Husband's,Sweet,Tea,Down,the,Drain,and,Marching,out?,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,a,woman,So you'd want to swap bodies with me?,after,she,kept,pushing,me,to,love myself,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,a,friend,she,shouldn't,expect,guys,to,stick,around,if,she,isn't,upfront,about,having,a,kid,,,,,,,,,,,,,
AITA,for,continuing,to,let,my,ex-wife's,autistic,brother,live,with,me,after,our,divorce?,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,give,my,parking,spot,to,a,disabled,woman?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,the,truth,about,why,I,wasn’t,in,her,life?,,,,,,,,,,,,,,,,,,,
AITA,for,reminding,my,coworker,that,I,don't,answer,to,him?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,the,reality,of,getting,married,young?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,dad,not,to,bother,with,me,because,I’ll,be,gone,when,I’m,18?,,,,,,,,,,,,,,,,
AITA,for,causing,a,family,argument,over,a,slutty,dress,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,accusing,my,brother,of,being,gay,instead,of,studying,all,day?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,future,SIL,that,I,won’t,be,attending,her,childfree,wedding,causing,a,lot,of,my,other,family,members,to,drop,out,as,well,,,,,,
AITA,for,calling,out,my,brother,for,blocking,me,on,social,media?,,,,,,,,,,,,,,,,,,,,,
AITA,for,allowing,my,wife,to,be,publicly,humiliated?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,building,a,fence,around,my,backyard,and,keeping,it,despite,my,neighbors,protests?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,that,I,don't,have,to,speak,to,our,daughter,until,I,feel,comfortable?,,,,,,,,,,,,,,,
AITA,for,not,giving,my,dad,my,piece,of,lamb,at,dinner?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,my,brother,and,I,were,not,her,pawns,to,rename,when,it,worked,for,her?,,,,,,,,,,,,,
AITA,for,walking,out,on,the,girl,I,was,supposed,to,be,touring,around,the,school?,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,mom,I,changed,my,name?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,no,longer,trust,my,brother,or,his,wife,around,my,kid?,,,,,,,,,,,,,,,,,,
AITA,for,using,my,special,needs,priviledges?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,participate,in,my,bf’s,family’s,bizarre,orange,tradition?,,,,,,,,,,,,,,,,,,,,,
AITA,for,drinking,in,the,morning,sometimes?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,making,myself,nice,meals,and,not,my,husband?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,my,sister,out,after,she,didn't,do,what,she,said,she,would?,,,,,,,,,,,,,,,,,,
AITA,for,screaming,at,my,parents,when,they,went,through,my,phone,while,I,was,asleep?,,,,,,,,,,,,,,,,,
"WIBTA,",for,not,selling,my,house?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,walking,out,on,my,birthday,party,because,my,mom,plays,the,same,video,every,year?,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,his,problems,are,not,my,problem?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,parents,I,hope,their,decision,haunts,them,in,death?,,,,,,,,,,,,,,,,,,,,
AITA,for,writing,all,my,notes,in,color,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,niece,I,prefer,my,real,name,to,a,nickname?,,,,,,,,,,,,,,,,,,,,,
AITA,For,blowing,up,at,my,husband,for,how,he,reacted,to,the,news,of,my,brother's,death?,,,,,,,,,,,,,,,
AITA,for,telling,my,husband,that,he's,not,going,on,the,yearly,trip,this,year?,,,,,,,,,,,,,,,,,,
AITA,for,taking vacation,and,leaving,my,husband,with,every,single,house,duty,there,is,for,4,days?,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,not,wanting,my,half-brother,to,have,the,same,name,as,me?,,,,,,,,,,,,,,,,,,,
AITA,for,putting,a,pad,lock,on,my,son's,bedroom,door?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,son,claim,a,box,of,granola,bars?,,,,,,,,,,,,,,,,,,,,,
(Update),AITA,for,telling,my,GF,I’d,like,her,to,“dress,up”,when,we,go,out?,,,,,,,,,,,,,,,,,
AITA,for,calling,my,wife,and,MIL,ridiculous,because,they’re,still,upset,at,me,over,something,that,happened,on,Christmas?,,,,,,,,,,,,,
AITA,for,telling,my,mom,she,should,feel,like,a,bad,mom,because,she,is,one?,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,MIL,who,I,was?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,refusing,to,do,extra,work,ever,since,my,pay,got,cut?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,off,my,friends,for,missing,their,engagement,photoshoot,over,their,roommate?,,,,,,,,,,,,,,,,,,,
AITA,for,making,my,mom,feel,like,a,bad,mom,and,telling,her,off,for,leaving?,,,,,,,,,,,,,,,,,
AITA,for,not,going,along,with,being,adopted,to,make,everyone,happy?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,boyfriend,he,can't,put,being,Reddit,mod,on,his,resume?,,,,,,,,,,,,,,,,,,,
AITA,for,getting,my,girlfriend,a,bidet?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,“Its,not,my,fault,that,I,have,boundaries,with,my,kids”?,,,,,,,,,,,,,,,,,
AITA,for,telling,SIL,that,if,I,wanted,her,opinion,I'd,have,made,her,a,bridesmaid?,,,,,,,,,,,,,,,,,
AITA,for,saying,I,(15F),don't,care,that,a,classmate,(16NB),has,mental,"illness,",and,still,marking,them,0,for,a,group,project?,,,,,,,,,,
Aita,for,'stealing',my,sister's,baby,name?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,cook,dinner,for,my,bf,since,he,won’t,respect,my,cooking,utensils?,,,,,,,,,,,,,,,,,
AITA,asking,my,friend,to,use,the,generic,guest,profile,on,my,Netflix?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,parents,we,were,adopting,a,child?,,,,,,,,,,,,,,,,,,,,,,
UPDATE,AITA,for,telling,my,fiancé's,friends,that,they,can't,organise,a,birthday,party,for,him,because,I,already,have,plans?,,,,,,,,,,,,
AITA,for,reminding,my,brother,it’s,his,fault,I’m,disabled,after,he,told,me,to,hurry,up?,,,,,,,,,,,,,,,,
AITA,for,having,my,ex,neighbors,car,towed,because,they,kept,parking,in,my,spot?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,stepmom,she,needed,to,move,out,in,a,few,months?,,,,,,,,,,,,,,,,,,,
AITA,For,calling,out,my,parents,blatant,favouritism?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,putting,my,fiancé’s,food,in,a,child’s,bowl?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,making,my,FIL,homeless,because,he,doesn’t,respect,my,job?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,girlfriend,to,dress down,when,we,went,to,help,out,my,sister's,friend?,,,,,,,,,,,,,,,,
AITA,for,telling,my,coworker,she,is,incompetent,at,her,job?,,,,,,,,,,,,,,,,,,,,,,
Aita,for,telling,my,brother,that,my,niece,and,nephew,weren’t,the,first,things,on,my,mind,when,shopping,for,home,decor?,,,,,,,,,,,
AITA,for,telling,my,friend,I,don't,want,his,companion doll,living,with,us?,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,someone,not,hired,because,of,a,playground-incident?,,,,,,,,,,,,,,,,,,,,,,,
AITA,[25F],for,refusing,to,work,weekends,(and,assume,extra,responsibilities),because,my,manager’s,boss,had,a,baby?,,,,,,,,,,,,,,,
AITA,for,not,trying,harder,to,wake,up,my,husband?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,deleting,my,post,about,parenting,when,I,have,full,custody,of,my,kids?,,,,,,,,,,,,,,,,,
AITA,for,flipping,out,on,my,bestfriend,after,she,had,her,daughter,get,ahold,of,me,on,fb?,,,,,,,,,,,,,,,
AITA,for,defending,my,husband,from,my,family,after,they,claimed,he,wasn't,fit,to,be,the,man,of,our,home?,,,,,,,,,,,,
AITA,for,refusing,to,sign,a,family,holiday,card,where,my,mom,erased,my,disfigurement?,,,,,,,,,,,,,,,,,,
AITA,for,considering,not,having/allowing,my,husband,in,the,delivery,room?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,elderly,cat,to,my,neighbor?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,pissed,that,my,best,friend,tried,to,test,my,loyalty?,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,won't,forgive,my,stepmother,for,how,she,acted,at,my,mom's,funeral?,,,,,,,,,,,,,,,,,
AITA,for,kicking,out,my,son's,friend,after,he,and,my,daughter,announced,their,relationship?,,,,,,,,,,,,,,,,,,
AITA,for,not,asking,my,FIL,to,leave,my,house,after,my,divorce,because,my,ex,wife,no,longer,has,a,Mom?,,,,,,,,,,,
AITA,for,not,giving,a,limited,build,a,bear,to,a,mother,and,her,screaming,child?,,,,,,,,,,,,,,,,,
AITA,For,kicking,my,brother,out,when,he,came,to,see,his,wife?,,,,,,,,,,,,,,,,,,,,
[UPDATE],WIBTA,for,going,to,my,mom’s,doctor,behind,her,back?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,financially,support,my,sister,after,she,insulted,me,and,my,kids?,,,,,,,,,,,,,,,,,,
AITA,for,still,going,to,family,events,even,though,it,makes,my,siblings,and,their,mom,mad,because,I'm,an,affair,baby?,,,,,,,,,,,
AITA,for,telling,my,co-worker,that,I'd,never,let,her,raise,my,child?,She's,propably,infertile,,,,,,,,,,,,,,,,,
AITA,for,telling,my,cousin,what,our,family,were,saying,about,his,wife,and,causing,him,to,cut,everyone,off,financially?,,,,,,,,,,,,
AITA,for,refusing,to,performing,at,my,cousin's,party?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,still,seeing,my,stepdaughter?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,not,punishing,my,son,for,opening,limited,edition,doctor,who,sets?,,,,,,,,,,,,,,,,,,,,
AITA,for,waking,my,girlfriend,up,with,my,morning,routine?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,recording,conversations,with,my,sister,without,her,knowing?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,a,homophobic,colleague,that,I,wouldn't,touch,him,with,someone,else's,pole,no,matter,how,desperate,I,was.,,,,,,,,,,,,
AITA,for,ignoring,my,coworker,and,dressing,the,way,I,like?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,my,wife,beautiful?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,telling,my,little,sister,parenting,isn't,all,sunshines,and,rainbows?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,pushing,my,daughters,to,cuddle,with,my,wife?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,coworker,to,mind,her,own,business,or,I,will,report,her,to,HR?,,,,,,,,,,,,,,,,
AITA,for,banning,my,husband,from,baking,with,his,nephew,until,my,husband,chills,tf,out?,,,,,,,,,,,,,,,,,
[UPDATE],AITA,for,requesting,a,doctor,that,is,more,fluent,in,my,language,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,dad,he,chose,his,wife,but,I,didn't?,,,,,,,,,,,,,,,,,,,,,
AITA,for,taking,my,credit,card,from,my,girlfriend,and,giving,her,a,cash,allowance,instead?,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,brother,a,ride,to,work,because,he,hid,my,adhd,medication?,,,,,,,,,,,,,,,,,
AITA,for,not,considering,my,brother-in-law,(my,former,school,bully),family?,,,,,,,,,,,,,,,,,,,,,,
AITA,For,allowing,my,brothers,to,call,me,dad?,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,not,giving,my,money,to,help,out,my,sister?,,,,,,,,,,,,,,,,,,,,,
AITA,for,removing,the,lock,from,the,door,of,my,rental,property?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,roommate,about,my,secret,depression,cakes?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,making,my,MIL,look,like,a,„miserable,mother“,because,she,forget,a,birthday?,,,,,,,,,,,,,,,,,,
AITA,for,getting,upset,when,my,mom,thanked,god,instead,of,me?,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,pay,for,a,new,PS5,for,my,brother,after,his,was,damaged?,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,out,my,dad,now,he's,fallen,on,hard,times?,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,sister,use,my,pool,after,she,and,her,kids,insulted,my,family?,,,,,,,,,,,,,,,,
AITA,for,screaming,at,my,mother's,friend,in,front,of,company,after,her,kids,ruined,my,work?,,,,,,,,,,,,,,,,
AITA,for,going,by,my,"name,",even,though,it's,the,exact,same,as,my,stepbrother's?,,,,,,,,,,,,,,,,,,
AITA,For,adopting,my,sister's,former,dog,when,he,got,put,up,for,adoption?,,,,,,,,,,,,,,,,,,,
AITA,for,not,sharing,my,inheritance,with,my,sister,after,our,dad,died?,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,upset,he,gets,me,the,wrong,food,all,the,time?,,,,,,,,,,,,,,,,,,,,
AITA,for,throwing,out,my,friend's,gf,after,she,insulted,me,during,a,panic,attack?,,,,,,,,,,,,,,,,,,
AITA,for,not,quitting,my,"job,","again,",so,my,boyfriend,can,work,at,his,dream,career?,,,,,,,,,,,,,,,,,
AITA,for,telling,my,roommate,he,can't,have,a,red room?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,deliberately,running,up,mileage,on,a,company,car?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,my,dad,a,shirt,that,says,“brand,new,grandpa”,to,announce,my,pregnancy?,,,,,,,,,,,,,,,,,
AITA,for,taking,all,my,skincare,and,bath,products,to,the,other,bathroom,because,my,boyfriend,won't,stop,using,them?,,,,,,,,,,,,,
AITA,For,withdrawing,college,support,from,my,step-daughter?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,selling,my,designer,clothes,to,pitch,in,for,my,sister’s,medical,treatment,when,she,won’t,sell,her,hobby,items,either?,,,,,,,,,,
AITA,for,not,wanting,to,be,a,live,in,babysitter?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,shaming,my,MIL,for,not,loving,her,kids?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,my,sister,at,my,wedding?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,turning,off,his,debit,card,after,finding,him,sending,his,brother,money,weekly,in secret?,,,,,,,,,,,,,,,,,
AITA,for,calling,out,my,daughter's,abuser?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,leaving,my,therapist,a,bad,review,without,talking,to,them,about,it,first?,,,,,,,,,,,,,,,,,,
AITA,for,“showing,off,my,intelligence”?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,paying,for,my,cousin's,wedding,despite,ruining,it,by,having,a,mental,health,crisis?,,,,,,,,,,,,,,,,
AITA,for,getting,a,single,mother's,pay,docked,on,probation?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,nephew,that,the,reason,he,has,designer,shoes,is,because,his,mother,is,irresponsible,with,the,money,my,husband,gives,her?,,,,,,,,
WIBTA,if,I,choose,my,daughter,over,my,grieving,girlfriend?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,advising,my,sister,not,to,get,a,certain,body,modification?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,kids,I,planned,to,pay,off,their,student,loans?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mum,I’m,not,giving,her,any,baby,updates?,,,,,,,,,,,,,,,,,,,,,
AITA,for,showing,my,boyfriend,a,movie,that,offended,him?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,scoring,lower,on,purpose,to,make,a,classmate,feel,better,and,telling,him,to,fuck,off?,,,,,,,,,,,,,,
AITA,for,hurting,my,coworker,(M50s?),by,refusing,to,give,him,my,(F18),number,even,though,I,had,my,phone,in,my,hand?,,,,,,,,,,
AITA,by,telling,my,sister,to,move,out,and,refusing,to,be,in,any,way,responsible,if,my,sister,decides,to,have/keep,her,kid?,,,,,,,,,
AITA,for,flipping,out,at,my,dad,because,he,lectured,me,for,an,hour,because,of,a,clickbait,?,,,,,,,,,,,,,,
AITA,for,being,left,handed?,But,actually,more,like,blowing,up,about,it,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,verify,my,husband's,chores?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,throwing,out,my,husband's,dinner?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,kicking,my,cousin,out,for,causing,me,to,have,this,reaction?,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,return,a,cookbook,that,my,husband,got,me,and,refusing,to,cook?,,,,,,,,,,,,,,,,,
AITA,for,rudely,correcting,my,husbands,friend,after,he,repeatedly,called,me,his,girlfriend,,,,,,,,,,,,,,,,,,,
AITA,for,Accusing my Parents of Being a Bad Parents to my Deaf Sister?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,not,renewing,any,leases,because,I,want,to,move,into,the,building,myself?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,I,won’t,move,across,the,country,with,her,or,take,care,of,my,nephew,anymore?,,,,,,,,,,,,,
AITA,for,putting,a,lock,on,my,room,door,after,mother,threw,away,new,clothes?,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,my,mother-in-law,for,calling,my,son,the,wrong,name?,,,,,,,,,,,,,,,,,,,,
AITA,For,Telling,My,Sister,to,Get,Over,Her,Prejudice,Against,My,Future,In-Laws?,,,,,,,,,,,,,,,,,,,
AITA,for,directly,calling,out,a,woman’s,snobbish,"behavior,",causing,several,people,to,leave,our,knitting,group?,,,,,,,,,,,,,,,,
AITA,for,reminding,my,sister,of,her,debt?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,someone,not,to,have,a,baby,in,their,late,40s,even,though,I,did?,,,,,,,,,,,,,,,,
AITA,for,walking,out,during,a,double,date,because,the,other,couple,was,making,me,uncomfortable?,,,,,,,,,,,,,,,,,
AITA,for,embarrassing,my,stepmother,at,my,wedding?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,losing,it,with,my,friend,after,she,tricked,me,into,eating,meat,,,,,,,,,,,,,,,,,,,
AITA,for,banning,my,mother,and,some,of,my,little,brothers,friends,parents,from,lil,bros,party,at,my,house?,,,,,,,,,,,,,
AITA,for,being,inconsiderate,towards,my,MIL?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,ratting,out,my,brother,after,I,found,out,he,was,using,my,pic,to,catfish,a,girl?,,,,,,,,,,,,,,
AITA,for,lying,to,Starbucks,employees,about,allergies?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,that,it,is,her,fault,that,our,son,doesn’t,tell,her,anything?,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,telling,my,best,friend's,gf,she,has,nothing,to,worry,about?,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,drive,my,GF,around,after,she,lost,her,license?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,his,service,doesn’t,make,him,superior,to,others?,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,both,cook,and,clean,to,cater,to,my,husband's,dietary,needs?,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,matron,of,honor,hold,her,baby,during,my,wedding,ceremony?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,parents,I'm,not,going,to,let,their,dreams,hurt,my,son,even,if,it,hurts,them?,,,,,,,,,,,,,
AITA,for,siding,with,a,kid,over,their,mom?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,my,stepsister,and,telling,her,she,had,no,right,to,my,sisters,necklace?,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,twin,all,my,outfits,with,my,sister?,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,my,housemate,with,his,kid?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,neighbour,I,will,just,blast,music,over,her,kids,yelling,,,,,,,,,,,,,,,,,,,
AITA,for,banning,a,woman,from,my,house,for,suggesting,my,senior,cat,be,put,down?,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,attend,my,brother's,funeral?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,taking,the,last,slice,of,pie,from,my,pregnant,wife?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,allowing,my,sister,to,move,in,with,me?,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,“abandoning”,my,friend/roommate,&amp;,possibly,leaving,him,houseless?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,friend,to,remove,her,post,showing,she,cleaned,my,condo?,,,,,,,,,,,,,,,,,,,
AITA,for,showing,my,nine-year-old,daughter,my,period-stained,underwear?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,cooking,cuy,(guinea,pigs),on,my,backyard,BBQ?,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,not,telling,my,ex-wife,about,my,new,GF,until,she,found,out,on,her,own,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,the,truth,about,his,dad,and,why,I,wasn’t,around?,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,let,my,brother,stay,at,my,house,after,he,betrayed,me,7,years,ago?,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,“play,stupid,games,win,stupid,prizes”,after,she,complained,about,my,mom?,,,,,,,,,,,,,,,,
AITA,for,not,attending,my,friend's,wedding,on,the,day,of,my,family's,death,anniversary?,,,,,,,,,,,,,,,,,,
AITA,for,saying,in,front,of,my,young,siblings,that,my,father,is,a,manipulative,piece,of,shit?,,,,,,,,,,,,,,,
AITA,for,not,giving,my,sister,(single,mom),money,for,a,car,when,I,can,afford,to,do,so,,,,,,,,,,,,,,
UPDATE,AITA,for,using,my,special,needs,priviledges?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,wife,to,apologize,for,having,her,maid,of,honor,pour,water,on,my,mom,at,the,wedding?,,,,,,,,,,,,
AITA,for,refusing,to,let,my,friend,eat,meat,inside,my,house?,,,,,,,,,,,,,,,,,,,,,
AITA,For,Telling,my,entire,family,to,leave,over,a,comment,my,brother,made,about,my,late,wife?,,,,,,,,,,,,,,,
AITA,for,demanding,money,back,that,I,donated,to,a,friends,GoFundMe?,,,,,,,,,,,,,,,,,,,,,
AITA,for,ordering,food,to,my,aunt's,house,when,dinner,was,ready,to,be,served,thus,causing,an,ugly,family,split?,,,,,,,,,,,,
AITA,for,not,sticking,up,for,a,friend,who,had,a,misscarriage,years,ago,during,an,argument.,,,,,,,,,,,,,,,,
AITA,for,asking,my,sister,to,replace,my,son's,video,games,that,she,sold,without,telling,me?,,,,,,,,,,,,,,,,
AITA,for,calling,my,brother,a,jealous,dropout,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,cooking,for,myself,after,mum's,boyfriend,insulted,my,cooking?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,roommate,that,she,can’t,clean,her,piercing,with,pasta,water??,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,a,lady,who,untied,my,dog,while,I,was,grocery,shopping?,,,,,,,,,,,,,,,,,,
AITA,for,'humiliating',my,husband,by,leaving,him,behind,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,"sister,",“try,staying,married,longer,than,a,year,before,giving,me,marriage,advice!”,,,,,,,,,,,,,,,,
WIBTA,for,not,climbing,through,my,passengers,side,door,everyday,so,my,disabled,neighbor,can,get,in,and,out,of,their,car?,,,,,,,,,,,
AITA,For,telling,my,sister,I,will,not,look,after,her,baby,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,paying,for,my,sisters,surgery?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,she,has,no,right,getting,mad,that,her,Netflix,account,got,canceled?,,,,,,,,,,,,,,,,
UPDATE:,AITA,for,snapping,at,my,mum,and,running,away,from,"home,",leaving,my,parents,worrying,with,no,knowledge,of,where,I,am,and,if,I’m,safe,for,three,days?,,,
AITA,for,stealing,the,spotlight,at,my,best,friend's,wedding?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,wife,and,daughter,that,I’m,dying?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,wife,that,I,had,agreed,to,be,a,guardian,before,we,even,met?,,,,,,,,,,,,,,,
AITA,for,shouting,at,my,brother's,girlfriend,to,stop,copying,me,and,being,obsessed,with,what,I,eat?,,,,,,,,,,,,,,,
AITA,for,telling,my,hiking,buddy,he,needs,to,stop,inviting,his,roommate,along,or,I'll,stop,inviting,him,,,,,,,,,,,,,,
AITA,for,telling,my,sister,she,needs,to,contain,her,kids,or,leave,our,home?,,,,,,,,,,,,,,,,,,
AITA,for,making,my,boyfriend,pay,half,the,rent?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,having,a,friend,watch,my,children?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,out,a,Bride,after,she,publicly,insults,my,outfit?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,aunt,she,needs,to,consider,her,living,children’s,needs,and,feelings,before,constantly,making,everything,about,the,daughter,she,lost?,,,,,,,,,
AITA,for,sternly,telling,my,mom,to,get out,during,an,online,school-test?,,,,,,,,,,,,,,,,,,,,,
AITA,for,crocheting,for,my,sister,instead,of,her,buying,from,small,businesses?,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,SIL,a,shitty,friend,for,a,prank,she,participated,in,10,years,ago,that,I,just,found,out,about?,,,,,,,,,,,
AITA,for,refusing,to,give,roommate,things,to,sell,and,planning,to,move,out,cause,I,caught,her,in,my,room,,,,,,,,,,,,
AITA,for,resenting,my,mom,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,having,an,explosive,reaction,to,what,my,mom,said,to,me?,,,,,,,,,,,,,,,,,,,,
WIBTA,for,going,to,my,professor,and,causing,a,classmate,to,fail,a,project?,,,,,,,,,,,,,,,,,,,
AITA,for,making,my,19,year,old,cry,because,I,said,we,have,nothing,in,common,and,that's,why,we,aren't,close?,,,,,,,,,,,
AITA,for,not,including,my,sister,in,a,family,photo?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,honest,with,my,half,brother,about,why,my,dad,and,I,don't,get,along?,,,,,,,,,,,,,,,,
AITA,for,telling,my,husband,to,stop,using,“my”,vehicle?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,a,pregnant,girl,to,find,a,new,flat?,,,,,,,,,,,,,,,,,,,,,,
AITA,For,telling,my,boyfriend,he's,not,really,a,doctor,as,he,claims?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,ILs,the,whole,story,about,my,family?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,up,my,room,to,someone,who,needs,it,more?,,,,,,,,,,,,,,,,,,,,
AITa,for,forcing,my,BF,to,buy,me,a,new,blanket,after,he,allowed,a,random,dog,he,was,sitting,use,mine?,,,,,,,,,,,
AITA,for,giving,my,sister,a,notice,to,move,out,because,she,can’t,manage,her,money?,,,,,,,,,,,,,,,,,
AITA:,For,kicking,my,Brother,In-Law,out,of,my,daughter's,birthday?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,pay,for,damage,caused,by,my,raft?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,stepson,money,that’s,for,my,bio,kids?,,,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,my,daughter,for,asking,a,very,personal,question?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,fiancé's,friends,that,they,can't,organise,a,party,for,his,birthday,because,I,already,have,plans?,,,,,,,,,,,,,
AITA,for,wanting,to,spend,$100 ,on,a,coat,for,my,dog?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,sister,my,house,after,stealing,hers?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,grandma,to,leave,after,she,had,my,kids,disrupt,me,numerous,times,with,reminders?,,,,,,,,,,,,,,,
AITA,for,wearing,pink,to,a,birthday,party?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,friend's,autistic,sister,a,suitable,cup?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,insulting,my,brothers,girlfriend,and,her,mother?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,contact,with,my,daughter’s,biological,mother,per,my,daughter’s,wishes?,,,,,,,,,,,,,,,,,,,,
AITA,For,not,allowing,my,girlfriends,daughter,is,my,car,or,my,sons?,,,,,,,,,,,,,,,,,,,,
AITA,For,not,splitting,my,kids,inheritance,with,my,sisters,kids?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,calling,up,my,ex,girlfriend,after,her,boyfriend,passed,away,,,,,,,,,,,,,,,,,,,,
AITA,for,not,bothering,while,pregnant?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,that,I,am,glad,my,first,baby,died?,,,,,,,,,,,,,,,,,,,,,,
WIBTA,for,confronting,my,sister,about,the,paternity,of,her,daughter?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,dad,let,his,new,wife's,kid,call,me,sister,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,the,parents,of,a,noisy,autistic,child,that,I,do,not,care,if,he’s,autistic,when,they,live,upstairs,and,he’s,"stomping,",jumping,and,screaming,all,day.,,
AITA,For,giving,my,MIL,a,chore,list,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,stepdaughter,that,she,isn't,allowed,to,order,food,when,we,go,to,restaurants,anymore?,,,,,,,,,,,,,,,
AITA,for,saying,my,bio,daughter's,education,is,more,important,than,my,stepdaughter's,education?,,,,,,,,,,,,,,,,,,,
AITA,for,correcting,my,brother’s,blatant,racism?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,best,friend,my,money,without,consulting,my,wife?,,,,,,,,,,,,,,,,,,,,,
AITA,For,Refusing,when,my,husband,told,me,to,stop,speaking,my,original,language,infront,of,our,son?,,,,,,,,,,,,,,,
AITA,for,saying,I,won't,apologize,because,I'm,not,sorry?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,she,was,never,a,single,mom?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,going,against,my,fiancées,wishes,after,my,biological,son,made,contact?,,,,,,,,,,,,,,,,,,,,
AITA,For,Getting,Brother's,Friend,Banned,From,Our,Home,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,half,brother,that,I’ve,never,met,and,his,wife,stay,with,me,in,my,home?,,,,,,,,,,,,,
AITA,for,buying,both,my,step,children,each,a,switch,instead,of,giving,the,2nd,one,to,my,nephews?,,,,,,,,,,,,,,
AITA,for,being,upset,over,my,MIL’s,tattoo,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,out,a,“witchy”,girl,for,pushing,her,ethnocentric,beliefs,on,others?,,,,,,,,,,,,,,,,,,,
AITA,For,refusing,to,look,after,my,sister?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,our,sitter?,,,,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,for,not,pay,my,neighbor,to,get,her,daughter’s,hair,professionally,“fixed”?,,,,,,,,,,,,,,,,,,,,
AITA,for,supporting,my,husband,is,not,going,to,his,sisters,pregnancy,announcement?,,,,,,,,,,,,,,,,,,,,
AITA,For,telling,my,sister,and,mom,what,I,really,think,of,my,sister,,,,,,,,,,,,,,,,,,,
AITA,for,publicly,sharing,an,experience,that,has,hurt,and,divided,my,family?,,,,,,,,,,,,,,,,,,,,
AITA,If,I,don't,repay,the,person,who's,food,I,dumped,on,the,floor,in,the,staffroom?,,,,,,,,,,,,,,,,
AITA,for,refusing,to,do,my,roommate’s,laundry,even,though,it,is,“my,chore”,because,she,decided,to,go,with,“free,bleeding”,?,,,,,,,,,,
AITA,for,telling,my,stepsister,why,I,don't,eat,with,them?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,parents,I,resent,them,for,pushing,me,to,spend,so,much,time,with,my,sister?,,,,,,,,,,,,,,
AITA,for,selling,my,company,without,asking,my,then,teenage,children,,,,,,,,,,,,,,,,,,,,,,
AITA,For,forcing,an,employee,to,take,a,medical,leave,against,her,will,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,step,father,to,get,out,of,my,house,if,he,doesn't,like,me,,,,,,,,,,,,,,,,
AITA,for,getting,upset,at,my,husband,for,pulling,a,hazing,prank,on,me,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,Ex,and,her,husband,tag,along,on,a,camping,trip,with,my,son?,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,she,was,ruining,my,life?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,making,making,my,husband,stay,in,the,basement?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,lying,to,my,sister,in,law,about,our,wedding,date?,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,someone,to,leave,a,room,that,I,booked?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,agreeing,to,be,used,to,keep things calm,while,my,boyfriend's,daughter,studies?,,,,,,,,,,,,,,,,,,,
AITA,for,saying,that,I'm,not,going,to,include,my,step-daughter,in,everything,I,do,with,my,biological,daughter?,,,,,,,,,,,,,,
AITA,for,buying,thrift,dresses,for,our,wedding?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,out,my,brother’s,girlfriend,after,she,made,fun,of,my,wife’s,accent?,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,daughter,a,dozen,of,colorful,eggs,to,give,to,her,brother?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,cousin's,boyfriend,that,he,doesn't,get,to,have,an,opinion,until,he,pays,my,bills?,,,,,,,,,,,,,,
AITA,for,refusing,to,pay,my,friend,who,cared,for,my,boyfriend,due,to,her,“innocent,mistake”?,,,,,,,,,,,,,,,,
AITA,for,hiding,my,girlfriend's,sentimental,forks,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,having,pads/tampons,in,my,apartment?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,crying,in,class,and,getting,someone,suspended?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,choosing,to,go,out,of,town,for,my,boyfriend's,birthday,the,same,month,that,my,sister,is,due,to,give,birth?,,,,,,,,,,
AITA,For,dressing,my,daughters,in,boys,clothes?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,visit,my,bio,father,who,is,seriously,ill,after,he,and,my,bio,mother,refused,to,see,me,for,years?,,,,,,,,
WIBTA,If,I,took,my,tenant,to,small,claims,after,evicting,her?,,,,,,,,,,,,,,,,,,,,,
AITA,if,I,tell,my,wife,I,don't,want,to,have,kids,because,I,don't,think,she,can,look,after,them,well.,,,,,,,,,,,
AITA,For,Returning,To,School,and,Leaving,My,Brother,Without,A,Baby-sitter.,,,,,,,,,,,,,,,,,,,,,
AITA,for,leaving,zoom,call,with,family,after,the,way,my,mom,talked,to,my,fiancée?,,,,,,,,,,,,,,,,,
AITA,for,charging,my,husband,for,taking,care,of,his,dog?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,gaslighting,this,girl,and,making,her,lose,all,her,friends?,,,,,,,,,,,,,,,,,,,,,
AITA,for,cursing,out,a,neighbor,and,refusing,to,be,the,neighborhood,handyman?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,I'm,not,going,to,babysit?,,,,,,,,,,,,,,,,,,,,,,,
Aita,for,not,wanting,my,husband,to,take,in,his,daughter,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,son,we’re,“broke”?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,potentially,putting,a,severely,disabled,woman,on,the,street,for,my,child?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,her,business,has,failed?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,cussing,out,my,husband,after,he,got,our,daughters,ears,pierced?,,,,,,,,,,,,,,,,,,,,
AITA,for,locking,the,gate,to,my,yard?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,My,SIL,left,her,baby,with,me,without,warning,after,I,expressly,refused,to,babysit.,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,to,leave,after,she,got,angry,at,me,and,my,kids,for,making,loud,noises,in,MY,own,home,,,,,,,,,
AITA,for,helping,younger,sister,financially,with,her,baby,but,not,my,other,sister?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,dying,sister,that,I,won’t,be,her,daughter's,guardian?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,"dad,",his,stepdaughter,isn't,my,responsibility?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,making,my,mom,cry?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITAH,for,offering,my,coworker,menstrual tea?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,marry,my,sister,and,her,fiancé?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,pay,for,my,daughter's,wedding?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,daughter,to,get,rid,of,a,spider,for,me?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,“you,made,your,"bed,",now,lie,in,it”?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,dad's,wife,I,never,ask,her,for,anything,when,she,was,complaining,about,people,taking,advantage,of,her?,,,,,,,,,,,
AITA,for,asking,my,'uncle',to,walk,me,down,the,aisle,instead,of,my,mom?,,,,,,,,,,,,,,,,,,
AITA,for,going,home,because,my,gf,wanted,me,to,eat,leftovers?,,,,,,,,,,,,,,,,,,,,,
AITA,for,allowing,my,fiancé,to,be,at,my,house,while,I’m,on,the,phone?,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,money,to,my,parents,knowing,they,will,spend,it,on,my,sister?,,,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,her,dad,can’t,afford,to,send,her,to,private,school?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,parents,I,will,never,turn,against,my,sister?,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,take,a,job,offer,even,though,it,would,ruin,a,family,members,life,,,,,,,,,,,,,,,,,
AITA,for,asking,my,daughter,not,to,use,our,family's,generational,name?,,,,,,,,,,,,,,,,,,,,,
AITA,for,teaching,the,platinum,rule,by,example,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,towing,a,car,that,was,blocking,part,of,my,driveway,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,help,my,stepmother,while,my,dad,is,out,of,state?,,,,,,,,,,,,,,,,,,
AITA,for,changing,our,last,name?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,getting,mad,at,my,ex,for,cutting,our,sons,hair?,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,refuse,to,sell,my,house,below,market,value,,,,,,,,,,,,,,,,,,,,,,
AITA,for,storming,out,of,my,friend's,house,after,he,put,alcohol,in,my,drink?,,,,,,,,,,,,,,,,,,
AITA,for,Causing,a,Huge,Fight,Over,a,Movie,at,Someone,Else's,Birthday,Party?,,,,,,,,,,,,,,,,,,,
AITA,for,accusing,my,brother,of,being,gay,instead,of,studying,all,day?,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,no,to,a,16,year,old,family,member?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,revealing,a,child’s,existence,that,my,sister,tried,to,hide?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,12,year,old,SIL,crash,my,wedding,in,pajamas?,,,,,,,,,,,,,,,,,,,,
AITA,For,Not,Wanting,To,Share,The,Money,My,Uncle,Gave,Me,With,My,Cousins?,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,download,Life360,even,though,my,mom,wants,me,to?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,splitting,my,inheritance,with,my,“step,family.”,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,thinking,leaving,poop,on,a,bath,towel,is,grounds,to,move,out?,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,pay,my,friend,for,her,work?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mum,that,I,am,not,childcare,for,my,younger,brother?,,,,,,,,,,,,,,,,,,,
AITA,for,saying,no,to,naming,my,daughter,what,my,fiancé,wants,,,,,,,,,,,,,,,,,,,,,
AITA,for,hiding,my,estrogen,pills,because,my,girlfriend,started,using,them?,,,,,,,,,,,,,,,,,,,,,
AITA,For,allowing,my,son,to,have,several,pets,but,not,my,step,daughter?,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,a,bully’s,mom,a,promotion?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,look,for,my,roommates,package?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,telling,my,mother,to,fuck,off,after,she,tried,to,force,me,to,talk?,,,,,,,,,,,,,,,,,
AITA,for,arguing,after,someone,said,my,brother,shouldn't,have,been,born?,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,my,mom,a,terrible,parent,and,temporarly,running,away,after,learning,she,listens,to,my,therapy,sessions.,,,,,,,,,,,,,
AITA,for,not,giving,my,sister's,sick,daughter,a,place,to,stay?,,,,,,,,,,,,,,,,,,,,,
AITA,for,ruining,my,mom's,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,
Aita,for,liking,my,stepdad,but,not,my,stepmom?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,having,tons,of,house,plants,even,though,I,don’t,take,care,of,them,myself?,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,throw,out,the,dreamcatcher,my,aunt,gave,me?,,,,,,,,,,,,,,,,,,,,
AITA,for,taking,my,car,back?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,wanting,my,roommate,to,pay,for,at,least,half,of,my,dog's,vet,bill,,,,,,,,,,,,,,,,,
AITA,for,Refusing,to,Let,my,Daughters,Classmate,Sit,Next,to,my,Daughter,at,her,Birthday?,,,,,,,,,,,,,,,,,
AITA,for,asking,my,friend,to,stop,talking,about,her,abortion?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,won't,come,to,my,child's,birth?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,I,will,never,support,her,again,if,she,goes,back,to,her,ex?,,,,,,,,,,,,,,,
AITA,for,trying,to,get,my,girls,interested,in,my,hobbies/interests,instead,of,getting,into,theirs?,,,,,,,,,,,,,,,,,
AITA,for,telling,my,stepmom,she,should,stop,being,rude,to,my,grandmother?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,attending,Ex,Wife’s,son’s,funeral?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,screaming,at,my,best,friends,boyfriend?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,raising,my,voice,at,an,autistic,kid?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,my,stepdad,to,be,father,of,the,bride,at,my,wedding?,,,,,,,,,,,,,,,,,,
AITA,for,going,to,my,estranged,daughter’s,fire,academy,graduation?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,my,husband,out,of,our,loft?,,,,,,,,,,,,,,,,,,,,,,,,
AITA/WIBTA,for,reporting,my,teacher,over,a,bad,grade,after,he,verbally,gave,us,the,necessary,info?,,,,,,,,,,,,,,,,
AITA,for,telling,my,nephew,that,sometimes,people,want,to,eat,on,their,own,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,to,lay,off,her,dress,code,crap?,,,,,,,,,,,,,,,,,,,,,
AITA,for,closing,my,work,laptop,when,my,husband,is,around,,,,,,,,,,,,,,,,,,,,,,
Aita,for,declining,lifts,from,my,girlfriend,after,she,said,she,didn’t,want,to,drive,me,to,work,anymore,,,,,,,,,,,,,,
WIBTA,for,not,sending,my,step-son,to,his,bio-mom's,wedding?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,won’t,go,to,my,cousin’s,wedding,because,she,accused,of,me,trying,to,sleep,with,her,fiancé?,,,,,,,,,,,,
AITA,for,making,my,grandma,cry,and,refusing,to,apologize?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,funding,my,sick,brother's,medical,treatments?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,make,peace,with,SIL,until,she,apologises?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,GF,I’d,like,her,to,“dress,up”,more,when,we,go,out?,,,,,,,,,,,,,,,,,
AITA,for,calling,the,police,on,my,half-sister,because,of,something,my,step-family,did?,,,,,,,,,,,,,,,,,,,
AITA,for,pointing,out,to,my,parents,that,they,treat,my,sister,better,than,me?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,to,stop,asking,for,presents?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,throwing,my,sister,out,of,my,house,at,her,own,birthday,party?,,,,,,,,,,,,,,,,,,,
AITA,for,reporting,my,neighbor,for,a,code,violation?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,ex,move,into,my,flat?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,label,a,school,tv,show,as,parental advisory,for,including,gay,content?,,,,,,,,,,,,,,,,,,
AITA,for,shopping,in,the,plus,sized,section?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,a,baby,to,sleep,in,my,room?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,sister,live,with,me,after,she,said,she,wouldn't,help,with,my,kids?,,,,,,,,,,,,,,,
AITA,for,not,sharing,my,jacket,with,my,coworker,when,its,cold,out?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,my,nephew,in,my,room?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,my,boyfriend,to,train,his,dog,to,not,lick,my,face?,,,,,,,,,,,,,,,,,,,
AITA,For,leaving,my,wife,outside,without,keys,while,I,played,World,of,Warcraft?,,,,,,,,,,,,,,,,,,,
AITA,For,refusing,to,change,my,sons,pull,ups?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,going,into,delivery,room,with,ex,when,she,went,into,labor?,,,,,,,,,,,,,,,,,,,
AITA,for,freaking,out,when,told,I've,sheltered,my,son?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,mad,at,a,waitress,after,she,told,me,they,couldn't,sell,me,wine,because,she,thought,I,was,a,minor,with,a,fake,ID?,,,,,,
AITA,For,refusing,to,allow,my,sisters,kids,into,my,house?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,GF,I’m,not,giving,my,cat,to,my,parents,so,we,can,move,in,together?,,,,,,,,,,,,,,
AITA,for,giving,my,friend,her,iPad,back?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,a,classmate,kicked,out,of,class,for,accusing,me,of,mansplaining?,,,,,,,,,,,,,,,,,,,
AITA,For,not,wanting,to,take,in,my,sister-in-laws,new,baby?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,charging,my,partner,rent,for,living,in,the,house,I,own?,[WLW],,,,,,,,,,,,,,,,,,,
Aita,for,muting,all,calls,and,texts,from,my,boss,outside,of,work?,,,,,,,,,,,,,,,,,,,,
AITA,for,ignoring,my,bf’s,twin,after,she,made,insulting,comments,about,my,hair?,,,,,,,,,,,,,,,,,,,
AITA,for,canceling,my,girlfriends,niece,birthday,party,because,of,her,daughter?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,sisters,cat,back,to,her?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,hubby,to,stop,helping,when,I,play,a,game?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,returning,a,large,sum,of,money,that,I,got,for,donating,an,organ,when,the,recipient,died,before,I,could,do,so?,,,,,,,,
AITA,for,expecting,my,sister's,boyfriend,to,pay,my,dog's,vet,bill?,UPDATE,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,wife,that,it,is,ridiculous,to,complain,about,my,mom,“playing,favorites”?,,,,,,,,,,,,,,,,,
AITA,for,buying,a,sandwich,for,a,homeless,woman?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,that,I,don’t,care,about,my,cousin’s,problems,with,me?,,,,,,,,,,,,,,,,,,,,
AITA,for,bringing,the,kids,I,babysit,with,me,to,take,my,girlfriend,to,the,hospital?,,,,,,,,,,,,,,,,,
WIBTA,for,contacting,my,mom’s,neurologist,“behind,her,back”,about,my,concerns,for,her?,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,husband's,family,to,translate,when,I,can't,speak,a,language?,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,change,custody,arrangements,so,my,son,could,bring,his,dog,on,my,time?,,,,,,,,,,,,,,,
AITA,for,having,a,go,at,my,sister,for,ruining,my,pregnancy,announcement?,,,,,,,,,,,,,,,,,,,,
Aita,for,threatening,to,kick,my,boyfriend,out,for,not,paying,rent,,,,,,,,,,,,,,,,,,,,,
AITA,for,starting a fight,over,my,fiance,refusing,to,let,my,son,play,soccer?,,,,,,,,,,,,,,,,,,,,
AITA,for,pre,mixing,my,liquor,so,my,husband,won't,drink,it??,,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,kick,my,SIL,and,her,boyfriend,to,the,curb,when,they,have,nowhere,to,go?,,,,,,,,,,,,,,
WIBTA,if,i,start,putting,vaseline,on,the,front,door,of,my,apartment?,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,speak,to,my,ex,about,anything,except,visitation,when,he,accused,me,of,animal,cruelty?,,,,,,,,,,,,,,
AITA,for,not,honoring,my,grandmother's,dying,wish?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,I,will,never,be,in,her,stepson's,kid's,life,,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,niece,and,nephew,money,for,and,nonvegan,foods,even,though,their,parents,asked,me,to,stop?,,,,,,,,,,,,,
AITA,for,disagreeing,with,my,vegan,friend?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,exposing,my,Father’s,crime,against,me,on,Facebook?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,doing,my,husband’s,laundry?,,,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,sued,my,dad,for,child,support?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,be,in,the,delivery,room,when,my,EX,goes,into,labor?,,,,,,,,,,,,,,,,,
AITA,for,overruling,my,husband's,veto,and,inviting,my,mom,to,stay,with,us,for,3,weeks,after,our,baby,is,born?,,,,,,,,,,,
AITA,for,telling,my,SIL,who,is,a,professional,chef,to,stop,being,a,loudmouth,after,she,decided,to,be,a,backseat,cook,in,my,kitchen?,,,,,,,
AITA,For,giving,my,daughter,baby,things,I,bought,for,my,other,daughter?,,,,,,,,,,,,,,,,,,,,
AITA,for,selling,the,family,home,that’s,been,in,my,late,husband’s,family,since,1908,,,,,,,,,,,,,,,,,,
AITA,for,not,being,considerate,of,my,sister’s,feelings,by,making,a,pregnancy,announcement,without,telling,her?,,,,,,,,,,,,,,,,
AITA,for,calling,out,my,niece's,excuse,for,wearing,a,thong,around,the,house,when,she,was,staying,over,with,us?,,,,,,,,,,,,
AITA,for,not,wanting,to,pay,for,something,that,broke,while,I,was,babysitting?,,,,,,,,,,,,,,,,,,,
AITA,for,walking,out,on,meeting,my,girlfriend’s,family,after,I,told,her,I,was,uncomfortable,with,meeting,them,all,at,the,same,time?,,,,,,,,,
AITA,for,Telling,my,"daughter,",her,moving,in,with,her,bf,was,a,stupid,idea.,,,,,,,,,,,,,,,,,,
WIBTA,if,I,bought,my,abusive,ex's,house?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,paying,more,for,my,son’s,college,tuition,compared,to,my,daughter’s,tuition?,,,,,,,,,,,,,,,,,,,
AITA,for,not,eating,my,mom’s,food?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,just,because,I,work,with,kids,doesn’t,mean,I,want,to,be,around,her,kids,or,anyone’s,kids?,,,,,,,,,,
AITA,for,telling,my,brother,that,he's,a,bastard,with,his,partners,after,he,said,that,it's,impossible,not,to,cheat,on,your,partner,after,so,many,years,of,relationship?,,,
AITA,For,telling,my,mom,shes,a,deadbeat?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,not,siding,with,my,husband,after,what,he,told,my,parents?,,,,,,,,,,,,,,,,,,,,
AITA:,My,roommate,accused,me,of,cultural,appropriation.,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,'holding,the,fact,that,I,own,our,house',over,my,gf,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,coworker,to,get,a,8”,sub,as,opposed,to,a,16”,sub?,,,,,,,,,,,,,,,,
AITA,for,witholding,his,phone,and,making,my,husband,shit,his,pants?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,apologizing,for,yelling,at,my,aunt,who,made,me,homeless?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,PS4,to,my,friend?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,letting,my,daughter,have,bugs,in,her,room,to,teach,her,a,lesson,about,stealing?,,,,,,,,,,,,,,,,
AITA,for,making,plans,to,get,rid,of,the,cats,that,my,wife,and,kids,bought?,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,to,only,come,to,me,for,help,if,she,wants,to,divorce,her,husband?,,,,,,,,,,,,,,
AITA,for,standing,up,to,the,bf,about,my,cat?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,son,clean,up,dogs,feces,left,behind,by,my,BFs,dog?,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,anything,to,do,with,my,highly,disabled,secret,brother.,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,upset,that,my,friend,was,trying,to,force,my,daughter,to,nap?,,,,,,,,,,,,,,,,,,
AITA,for,throwing,something,unsanitary,away,which,caused,a,meltdown,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,buying,"clothes,","makeup,",and,jewelry,that,my,sisters,like,but,can’t,afford?,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,didn't,want,to,discuss,things,with,my,dad's,wife,there?,,,,,,,,,,,,,,,,,,,
AITA,for,spending,my,dad's,money,on,a,trip,with,my,aunt,instead,of,stepmom?,,,,,,,,,,,,,,,,,,
WIBTA,for,writing,a,bad,review,of,my,friend's,short,film,inspired,by,my,mental,illness?,,,,,,,,,,,,,,,,,
WIBTA,for,getting,a,DNA,test?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,if,I,stop,accommodating,my,bio,halfsister's,need,to,play family,with,me?,,,,,,,,,,,,,,,,,,,,
WIBTA,for,not,allowing,my,MIL,to,travel,with,us,in,the,future,,,,,,,,,,,,,,,,,,,,
AITA,for,not,learning,the,signs,of,low,sugars,for,my,stepdaughter?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,husband,to,let,my,sister,continue,to,interact,with,our,son?,,,,,,,,,,,,,,,,,,
AITA,For,Wanting,Privacy,From,My,Dad,and,Locking,the,Door,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,family,since,I,have,been,burned,before?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,that,she,should,consider,her,role,in,my,brothers,anger,since,our,dad,died?,,,,,,,,,,,,,,
WIBTA,when,I,tell,my,boss,that,my,new,colleague,wants,to,get,pregnant,as,soon,as,she,has,a,contract,,,,,,,,,,,,
AITA,for,telling,my,mother,to,leave,and,never,come,back?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,out,my,friends,boyfriend,from,our,group,chat,because,he,kept,mentioning,my,weight?,,,,,,,,,,,,,,,,
AITA,for,not,being,at,my,disabled,neighbor's,beck,and,call?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,locking,my,door?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,dog,a,Japanese,name,when,I'm,white?,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,reported,a,girl,from,my,dorm,for,bringing,her,boyfriend,into,the,girl's,shower?,,,,,,,,,,,,,,,,
WIBTA,if,I,countermand,my,daughter’s,mother?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,cussing,someone,out,for,saying,my,relationship,with,my,dad,is,borderline,incestual?,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,parents,about,money,they've,nonconsentually,taken,from,me?,,,,,,,,,,,,,,,,,,,,,
AITA,for,kidnapping,my,brother?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,MIL,sit,in,the,front?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,daughter,her,late,mother’s,ring,on,her,18th,birthday,because,of,what,she,said,to,her,stepsister?,,,,,,,,,,,
AITA,for,refusing,to,discussing,rehoming,my,dog,and,telling,my,ex,that,he,can,do,visitation,elsewhere,if,he,has,an,issue,with,it,,,,,,,,
AITA,for,not,letting,my,boyfriend,dilute,the,wine?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,speak,to,my,boyfriend,in,his,native,language?,,,,,,,,,,,,,,,,,,,,,
AITA,for,letting,people,think,a,co-worker,is,ableist,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,(19F),if,I,ask,my,dad,not,to,bring,up,my,dead,grandmother,on,my,"birthday,",AGAIN?,,,,,,,,,,,,,,,
AITA,for,giving,the,in,law,suite,to,my,daughter,after,I,told,my,step-daughter,she,couldn't,have,it,because,we,were,going,to,rent,it?,,,,,,,
AITA,for,refusing,to,give,my,young,BIL,my,Pokemon,cards?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,reporting,a,woman,for,stealing,paper,towels?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,Telling,My,Wife's,BIL,He,Isn't,My,Brother?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,the,police,on,a,"thief,",and,getting,his,friend,in,trouble?,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,off,my,"daughter,",even,though,she,refuses,to,defend,her,pick me,cousin,from,online,attacks,at,school?,,,,,,,,,,,,
AITA,for,not,having,ketchup,on,the,off,chance,my,in-laws,come,visit?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,MIL,announce,my,pregnancy,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,laughing,in,my,brother’s,face,when,he,suggested,I,apologize?,,,,,,,,,,,,,,,,,,,,,
Aita,for,not,helping,my,sister,and,my,nephew,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,openly,disagreeing,with,my,future,MIL,over,my,hypothetical,children?,,,,,,,,,,,,,,,,,,,,,
AITA,for,causing,my,teacher,to,be,suspended,from,work,after,she,questioned,the,age,at,which,I,got,pregnant,during,a,class?,,,,,,,,,,
AITA,for,not,letting,my,friend's,kid,sit,on,a,dining,chair?,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,my,housemate,out,for,smoking,inside?,,,,,,,,,,,,,,,,,,,,,,,,
Aita,for,getting,mad,at,my,mother,in,law,for,cooking,a,meal,in,our,house,,,,,,,,,,,,,,,,,
AITA,for,calling,a,woman,a,bitch,when,she,berated,me,for,something,she,did,herself?,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,boyfriend,I,did,heroin,once?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,putting,my,mom,on,a,strict,need-to-know,basis,because,she,is,a,blabber,mouth?,,,,,,,,,,,,,,,,,
AITA,for,telling,my,parents,that,they’re,too,strict,to,the,point,that,it’s,ruining,my,life?,,,,,,,,,,,,,,,,
AITA,for,telling,my,neighbor,that,it's,not,normal,how,often,one of those days,is,happening?,,,,,,,,,,,,,,,,,,,
AITA,For,Not,Letting,My,Friend’s,Daughter,Come,Over,After,Her,Disturbing,‘Prank’?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,leaving,our,room,so,my,stepbrother,could,have,his,therapy,session,and,not,caring,about,him,anymore?,,,,,,,,,,,,,
WIBTA,for,not,giving,my,siblings,my,inheritance,money,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,leaving,my,wife,to,do,everything,around,the,house,while,I,spent,a,day,with,my,father?,,,,,,,,,,,,,,
AITA,for,not,pronouncing,words,the,American,way?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,a,kid,banned,from,class?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,forcing,my,roommates,to,eat,Chinese,food?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,fund,my,step,daughters,trip,to,the,Philippines?,,,,,,,,,,,,,,,,,,,,
AITA,for,cancelling,this,babysitting,gig,if,the,family,is,being,super,unreasonable?,,,,,,,,,,,,,,,,,,,,
AITA,for,freaking,out,over,a,joke?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,let,my,daughter,go,to,her,dads,house,for,overnights?,,,,,,,,,,,,,,,,,,,
AITA,for,staying,with,the,kid,I,nanny,during,her,parent,day?,,,,,,,,,,,,,,,,,,,,,
AITA,for,doing,everything,naked,because,my,gay,roommate,won't,stop,being,naked,all,the,time?,,,,,,,,,,,,,,,,,
AITA,for,not,co-signing,for,a,house?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,getting,mad,about,a,(harmless),prank?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,parents,they’re,nuts,for,wanting,to,have,another,baby?,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,do,sister,favors,because,she,hasn’t,paid,me,back,for,staying,in,a,motel,room?,,,,,,,,,,,,,,
AITA,for,not,getting,my,sister,a,birthday,gift,after,she,got,her,kids,the,Christmas,gifts,she,asked,me,to,buy,for,them?,,,,,,,,,
AITA,for,not,inviting,my,friend,to,my,birthday,party,after,she,told,me,that,I,got,pregnant,on,purpose,because,my,husband,is,wealthy?,(she,said,it,was,a,joke),,
AITA,for,buying,my,fiance,a,new,car?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,little,cousin,to,be,careful,about,what,he,talks,to,his,Mom,about?,,,,,,,,,,,,,,,,
AITA,for,refusing,to,uninvite,my,friend,from,our,annual,get,together,because,my,girlfriend,is,uncomfortable?,,,,,,,,,,,,,,,,
AITA,for,not,letting,a,family,member,take,my,bunny,for,a,“test,run”?,,,,,,,,,,,,,,,,,,,
AITA,for,not,helping,my,former,roommate,until,she,apologizes,for,things,she,said,during,a,manic,episode?,,,,,,,,,,,,,,,
AITA,for,telling,my,counsellor,about,my,mom,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,telling,my,wife,I,would,go,to,bed,earlier,if,she,would,let,me,have,some,alone,time,,,,,,,,,,,,,
AITA,for,getting,mad,my,fam,sabotaged,my,future?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,changing,my,daughter’s,name?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,planning,family,vacations,that,my,SIL,can’t,afford,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,in-laws,my,husband,and,I,can't,sleep,in,separate,rooms,anymore?,,,,,,,,,,,,,,,,,,
AITA,for,'blocking',family,during,my,miscarriage?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,ordering,my,bf,a,taxi,because,he,said,he,was,too,tired,to,drive?,,,,,,,,,,,,,,,,,
WIBTA,for,announcing,my,pregnancy,after,my,friend,lost,her,daughter?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,invading my friend's privacy?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,letting,my,pregnant,girlfriend,exclude,my,sister,from,her,baby,shower,because,of,her,superstitions?,,,,,,,,,,,,,,,,
WIBTA,if,I,told,a,friend,her,situation,is,her,own,fault?,,,,,,,,,,,,,,,,,,,,,
AITA,For,getting,mad,at,my,parents,for,insisting,I'm,a,hero?,,,,,,,,,,,,,,,,,,,,,
AITA,for,singling,out,my,black,roommate,when,it,comes,to,leaving,hair,in,the,shower?,,,,,,,,,,,,,,,,,
AITA,for,thinking,my,wife,should,take,some,of,the,blame,for,missing,her,appointment?,,,,,,,,,,,,,,,,,,
AITA,for,overreacting,when,i,found,out,my,bf,threw,away,a,teddy,bear,that,meant,a,lot,to,me,,,,,,,,,,,,,
AITA,for,saying,that,having,kids,while,being,young,is,not,always,the,best?,,,,,,,,,,,,,,,,,,,
AITA,for,leaving,historical,artwork,on,the,wall,while,on,ZOOM?,,,,,,,,,,,,,,,,,,,,,,
AITA,when,I,set,an,alarm,to,see,how,long,it,took,my,husband,to,bring,the,dog,inside?,,,,,,,,,,,,,,
AITA,because,I,dont,want,to,sleep,in,my,boyfriend’s,bed?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,leaving,class,to,get,my,sister,juice,,,,,,,,,,,,,,,,,,,,,,,
AITA,if,I,don't,want,to,give,my,parents,pocket,money?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,personally,messaging,my,Mom's,friend,to,let,her,know,she,was,passing,away?,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,let,my,sister,and,her,young,kids,visit,me?,,,,,,,,,,,,,,,,,,,,
AITA,for,making,my,friend,feel,bad,about,her,body?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,going,to,two,different,"schools,",in,different,time,"zones,",and,snapping,at,them,for,it?,,,,,,,,,,,,,,,,
AITA,for,enforcing,an,agreement,with,my,partner,over,the,dog?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,keeping,my,cat,away,from,my,elderly,neighbour?,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,making,daughter,give,rocks,back,to,national,park?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,don't,want,to,spend,time,with,my,sister,on,my,birthday?,,,,,,,,,,,,,,,,,,
AITA,for,not,cleaning,any,of,the,communal,areas,in,our,apartment?,,,,,,,,,,,,,,,,,,,,,
AITA,for,having,a,framed,x,ray,on,my,wall,visible,during,class?,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,my,family,purchase,a,house,using,up,all,of,my,savings?,,,,,,,,,,,,,,,,,
AITA,for,charging,extra,fees,despite,there,being,a,pandemic?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,kicking,my,friend,out,of,my,car,for,not,wearing,a,seatbelt?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,stepsister,not,to,ask,me,for,help,,,,,,,,,,,,,,,,,,,,,,
AITA,for,accidentally,melting,my,roommate’s,Tupperware,in,the,oven?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,mom,why,she,was,still,hung,up,over,her,divorce,and,embarrassing,her?,,,,,,,,,,,,,,,,
AITA,For,Calling,My,Sister,Fat,And,Not,Letting,Her,Wear,My,Bracelet?,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,sign,an,affidavit,to,benefit,someone,else?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,apologizing,for,my,mom,almost,getting,fired?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,gambling,half,of,my,kids',college,funds,(and,winning)?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,people,to,stop,calling,me,a,girl?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,scoop,cat,litter,for,my,pregnant,wife,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,girlfriend,to,throw,out,her,ex's,things?,,,,,,,,,,,,,,,,,,,,,,
AITA?,Gf,angry,at,me,for,traveling,without,her.,Refuses,to,find,a,better,job,or,save.,,,,,,,,,,,,,,,,
AITA,for,telling,a,friend,one,of,his,biggest,traumas,was,partly,his,fault?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,not,everything,is,about,him,and,he,needs,to,get,over,himself?,,,,,,,,,,,,,,,,
AITA,for,causing,a,rift,in,my,family,over,my,Mothers,will,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,i,would,call,my,partners,dad,and,tell,him,hes,never,living,in,the,granny,flat,on,our,property,after,wishing,my,mum,was,dead,so,he,could,live,there
AITA(27M),for,getting,my,mom,to,fire,her,maid,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,asked,to,live,with,my,dad,and,step-mom,rather,than,my,mom,and,step-dad?,,,,,,,,,,,,,,,,
AITA,for,not,allowing,my,sister,and,her,kids,to,move,in,with,me?,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,fiance,it's,either,me,or,the,tablecloth?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,using,inheritance,money,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,(Planning,a,vacation,but,brother,and,sister-in-law,get,mad,when,I,don't,invite,them.),,,,,,,,,,,,,,,,,,
AITA,for,not,inviting,my,family,to,my,wedding,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,insisting,my,fiance,work?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,suggesting,to,a,morbidly,obese,friend,that,she,ask,her,doctor,about,Adderall?,,,,,,,,,,,,,,,,,,
AITA,for,saying,that,my,boyfriend,lacks,the,competence,to,call,himself,a,psychologist.,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,that,she,is,welcome,to,stay,with,"me,",but,not,her,dog?,,,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,that,her,approval,won't,stop,me,finding,love?,,,,,,,,,,,,,,,,,,,,
AITA,for,referring,to,my,kid’s,stepmom/my,wife,as,their,mom,against,my,ex’s,wishes?,,,,,,,,,,,,,,,,,,
AITA,for,“making,a,scene”,at,all,the,surprise,parties,my,mom,has,planned?,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,my,sister,to,pay,for,the,fishtank,her,son,broke?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,not,to,ask,for,honesty,when,he,never,wants,to,hear,it?,,,,,,,,,,,,,,,,
AITA,For,Refusing,to,Support,My,Cousin's,Writing,Career,and,Telling,Her,to,Get,a,Job,,,,,,,,,,,,,,,,,
AITA,For,stealing,my,brother,+,his,friends?,,,,,,,,,,,,,,,,,,,,,,,,,
Aita,for,making,this,comment,at,school,that,made,2,girls,cry?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,girlfriend,she,needs,to,get,over,me,buying,a,coffee,for,my,friend?,,,,,,,,,,,,,,,,
AITA,for,not,learning,my,husband’s,native,language?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,son's,grandmother,to,leave,when,she,insulted,me?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother-in-law,to,stop,shitting,in,the,bathroom,with,the,door,open,while,eating,food?,,,,,,,,,,,,,,,
AITA,for,not,telling,my,MIL,about,her,son,and,I,getting,sterilized?,,,,,,,,,,,,,,,,,,,,
AITA,FOR,NOT,INFORMING,MY,HALF,SISTER,ABOUT,HER,HUSBAND'S,2ND,FAMILY?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,give,my,switch,back?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,expecting,my,sister's,boyfriend,to,pay,my,dog's,vet,bill?,,,,,,,,,,,,,,,,,,,,,
AITA,for,holding,a,grudge,against,my,mother,for,over,a,"year,",even,after,she,apologized?,,,,,,,,,,,,,,,,,
AITA,for,embarrassing,my,MIL,over,her,emotional issues,and,making,her,cry?,,,,,,,,,,,,,,,,,,,,,
AITA,for,allowing,my,son,to,stop,seeing,his,father?,,,,,,,,,,,,,,,,,,,,,,,
AITA,because,I,won't,let,my,nieces,use,my,crafting,supplies,even,though,it,would,be,a,bonding,experience?,,,,,,,,,,,,,,
AITA,for,backing,out,of,a,vacation,where,I,wasn’t,being,treated,fairly,by,my,“friends”?,,,,,,,,,,,,,,,,,
AITA,for,telling,him,he,has,no,choice?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,moving,and,letting,my,mom,stay,homeless,,,,,,,,,,,,,,,,,,,,,,,,
AITA,For,paying,my,neighbours,child,to,bang,on,the,wall,whenever,my,girlfriend,practices,her,singing?,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,cousin,borrow,my,favorite,book?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,rejecting,a,present,from,my,fiancé?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,having,a,real,job?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,“lying”,about,getting,a,tattoo,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,punishing,my,son?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not being chatty or giggly,around,my,mother,after,being,told,repeatedly,that,my,voice,and,laugh,are,annoying?,,,,,,,,,,,,,,,,
AITA,for,not,returning,my,cat,to,its,“rightful,owner”,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,the,police,on,a,"sick,",single,mother?,,,,,,,,,,,,,,,,,,,,,,,
AITA,-,Bf,wants,ME,to,gift,MY,work,to,HIS,client,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,my,sister,embarrassing,and,telling,her,she,should,be,embarrassed,too?,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,son’s,former,“dad”,visit?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mum,that,she,is,creating,a,future,drug,addict,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,give,my,mom,a,percent,of,my,monthly,allowance?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,daughter,meet,a,boy,who,I,think,has,no,future?,,,,,,,,,,,,,,,,,,
AITA,for,declining,to,look,after,my,parent's,children?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,honest,with,my,mom,and,telling,her,why,she,and,i,don’t,bond,like,my,stepmom,and,i,do?,,,,,,,,,,,
AITA,for,not,cooking,for,my,boyfriend,until,he,does,the,dishes?,,,,,,,,,,,,,,,,,,,,,
AITA,for,buying,an,expensive,necklace,for,my,ex,wife's,daughter?,,,,,,,,,,,,,,,,,,,,,,
AITA,Kicking,my,brother's,GF's,family,off,my,Netflix?,,,,,,,,,,,,,,,,,,,,,,,,
"Aita,",for,not,sharing,garden?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,banning,my,husband,from,eating,baby,food?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,snapping,at,my,friend,that,keeps,saying,it'd,be,cool to be blind?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,making,my,BFF,my,MOH?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,still,expecting,to,share,a,blanket,with,a,friend,on,our,second,night,in,a,one-bed,hotel,room?,,,,,,,,,,,,,
AITA,for,evicting,my,brother?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,supporting,my,sister?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,support,my,brother’s,family,despite,that,I,“stole”,their,inheritance?,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,adult,son,a,job,in,my,company,because,of,his,attitude?,,,,,,,,,,,,,,,,,
AITA,for,not,going,on,vacations,or,trips,with,my,family?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,step-mother-in-law,she,is,not,my,kid’s,grandma?,,,,,,,,,,,,,,,,,,,,,,
Aita,for,telling,my,parents,they,can’t,use,our,only,bedroom,in,our,1,bedroom,apartment,if,they,visit?,,,,,,,,,,,,,,
AITA,for,putting,my,foot,down,on,where,we,have,a,wedding,ceremony.,,,,,,,,,,,,,,,,,,,,
AITA,for,not,returning,my,neighbor’s,package,after,repeatedly,telling,her,to,fix,the,address?,,,,,,,,,,,,,,,,,,
AITA,for,not,making,my,daughter,tell,her,friend's,mom,where,the,friend,is?,,,,,,,,,,,,,,,,,,,
AITA,for,forcing,my,sister,to,live in servitude,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,suing,my,uncle?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,standing,firm,and,not,sending,my,social,security,number,through,email,to,my,ex,boss?,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,she,doesn’t,have,the,voice,for,singing,like,I,do?,,,,,,,,,,,,,,,,,,
AITA:,Told,my,boss,‘his,feelings,are,for,therapy’.,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,go,on,vacation,with,my,boyfriend,and,his,ex-wife?,,,,,,,,,,,,,,,,,,,,
AITA,for,for,declining,to,read,my,coworker’s,manuscript,it,because,it’s,young,adult,genre,fiction?,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,daughter,move,back,in,with,us,after,she(22F),quit,her,job,and,decided,she,wanted,to,go,back,to,college,,,,,,,,
AITA,for,not,accepting,my,18,year,old,daughter’s,piece,of,artwork,because,I,don’t,have,a,place,for,it?,,,,,,,,,,,,,
AITA,for,disabling,Microsoft,Teams,at,work,to,force,people,to,email,me?,,,,,,,,,,,,,,,,,,,,
AITA,for,CCing,my,boss’s,boss?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,letting,my,nephew,take,dance,classes,in,secret?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,subsidise,this,girl's,rent?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,waking,up,at,5am,to,do,dishes?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,booting,out,my,BIL,after,he,disregarded,our,agreement?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,cook,what,my,family,wants,for,dinner,because,I,was,tired,from,working,out?,,,,,,,,,,,,,,,
AITA,for,wanting,a,new,phone,after,finding,out,I,am,pregnant?,,,,,,,,,,,,,,,,,,,,,
AITA,for,tipping,the,waitress,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,fiancé’s,mom,I,didn’t,want,to,do,a,tribute,to,deceased,family,members,at,our,wedding?,,,,,,,,,,,,,
AITA,for,not,letting,my,ex,move?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,she,indulges,her,cat,too,much,and,needs,to,grow,up,for,her,own,sake?,,,,,,,,,,,,,
WIBTA,for,clovering,my,lawn?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,nephews,mom,to,talk,to,my,brother,if,she,has,concerns,relating,to,inclusion?,,,,,,,,,,,,,,,
AITA,for,reminding,my,BF,about,his,hygiene?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,my,friend's,birthday,dinner,invitation,because,the,restaurant,it's,too,expensive?,,,,,,,,,,,,,,,,,,,
AITA,for,only,selecting,two,of,my,six,kids,to,go,to,an,event,with,me?,,,,,,,,,,,,,,,,,
AITA,for,not,giving,into,my,SIL's,insane,request,over,a,DOLL!?,,,,,,,,,,,,,,,,,,,,,
AITA,if,I,gave,my,old,guitar,to,my,non-musician,daughter,instead,of,my,musician,son?,,,,,,,,,,,,,,,,,
AITA,for,letting,guys,spend,money,on,me,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,explaining,movies,anymore?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,prioritizing,money,over,my,brother’s,education?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,keeping,a,portrait,of,me,over,the,mantle?,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,for,asking,my,director,if,I,can,replace,my,sister,as,the,lead,role,in,a,play?,,,,,,,,,,,,,,,
AITA,for,correcting,my,girlfriend,when,she,said,she,was,valedictorian?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,my,brother,to,see,me,naked?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,girlfriend,I,am,not,comfortable,with,her,coming,back,over,my,house,after,she,made,multiple,comments,about,how,“attractive”,she,found,my,father?,,,,,
AITA,for,wanting,to,monitor,my,daughter's,social,media?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,it's,not,my,job,to,parent,her,stepsons?,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,one,girl,I,teach,harder,work,than,her,sister,,,,,,,,,,,,,,,,,,,,,
AITA,for,hiding,a,book,from,my,dad,that,my,mom,wrote,for,me?,,,,,,,,,,,,,,,,,,,
AITA,for,being,upset,with,my,sister,because,she’s,treating,me,like,her,husband?,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,wife,book,her,friend's,bachelorette,trip,with,my,credit,card?,,,,,,,,,,,,,,,,,,
AITA,for,snapping,at,my,mum,that,her,pretty little girl,was,actually,obese,and,she,should,stop,glorifying,weight.,,,,,,,,,,,,,,,
AITA,for,telling,my,BFs,mom,to,mind,her,business?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,saying,I,would,have,dated,my,boyfriend’s,twin?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,calling,my,step-dad,dad?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,pay,for,a,food,mistake?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,constantly,“hurting”,MIL’s,feelings,and,“annoying,her”,regarding,her,relationship,with,my,children?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,she,is,a,bitch?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,find,my,birth,mom,and,reopening,old,wounds?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,wake,up,with,my,kids,at,4:30am,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,inlaws,to,not,bring,their,FOUR,dogs,when,they,visit?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,covering,my,stepdad's,23k,debt?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,take,care,of,my,son,at,night,since,my,husband,doesn’t,work?,,,,,,,,,,,,,,,,,
WIBTA,if,I,don't,give,them,a,key,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,expecting,my,friends,with,children,to,stay,in,touch?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,an,old,lady,buy,my,daughter,candy?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,bridesmaid,if,she,could,choose,another,"dress,",after,saying,she,could,choose,whatever,she,wanted?,,,,,,,,,,,,,,
AITA,For,persuading,my,cousin,to,break,up,with,his,GF,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,let,my,housemate's,dad,move,in,with,"us,",even,though,the,alternative,may,be,him,being,homeless?,,,,,,,,,,,,
AITA,for,taking,back,my,dog,that,my,father,and,brother,gave,to,their,neighbour?,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,reconnect,with,my,family’s,tribe,and,expecting,my,husband,to,help,with,the,fees?,,,,,,,,,,,,,,,
AITA,for,pointing,out,stuff,that,I,don’t,like,about,SIL,to,my,husband?,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,give,my,uncle,a,free,cake?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,family,use,my,kitchen,utensils?,,,,,,,,,,,,,,,,,,,,,,,
Update:,AITA,for,donating,to,charity,when,someone,told,me,they,didn't,want,a,gift?,,,,,,,,,,,,,,,,,,
AITA,for,not,waiting,for,my,daughter,to,eat,dinner?,,,,,,,,,,,,,,,,,,,,,,,
AITAH,for,not,allowing,my,little,sister,to,come,to,my,house?,,,,,,,,,,,,,,,,,,,,,
AITA,for,threatening,to,cut,my,best,friend,off,from,their,only,source,of,income?,,,,,,,,,,,,,,,,,,
AITA,for,hiring,a,"babysitter,",even,though,my,husband,is,home,all,day?,,,,,,,,,,,,,,,,,,,,
AITA,for,snapping,at,my,mum,and,running,away,from,"home,",leaving,my,parents,worrying,with,no,knowledge,of,where,I,am,and,if,I’m,safe,for,three,days?,,,,
AITA,for,crying,over,a,haircut?,,,,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,told,my,ex,that,she,has,2,more,weeks,to,repay,her,debt,to,me,before,I,will,be,contacting,her,parents/taking,her,to,Small,Claims,Court?,,,
AITA,for,playing,video,"games,",even,though,my,wife,tells,me,to,sleep?,,,,,,,,,,,,,,,,,,,,
AITA,82yo,woman,being,forced,into,the,garage...,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,backing,out,of,renting,an,apartment,with,my,sister?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,apologizing,for,a,joke?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,expecting,my,wife,to,do,our,daughter's,hair?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,to,get,a,payday,loan?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,talk,to,my,brother,because,he,told,my,girlfriend,no,one,cares,about,her,OCD?,,,,,,,,,,,,,,
UPDATE:,AITA,for,spending,my,dad's,money,on,a,trip,with,my,aunt,instead,of,stepmom?,,,,,,,,,,,,,,,,,
AITA,for,not,helping,my,siblings,with,their,mother's,day,gift?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,say,goodbye,to,my,dying,biological,father?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,GFs,friend,to,shut,up,when,she,told,me,I,should,be,washing,up,and,not,my,partner?,,,,,,,,,,,
AITA,for,not,letting,my,SiL,and,her,autistic,son,stay,with,us?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friend,to,shut,the,hell,up,about,dog,meat?,,,,,,,,,,,,,,,,,,,,
AITA,-,I,cried,at,my,SILs,pregnancy,announcement,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,my,neighbors,a,small,taste,of,their,own,medicine,for,constantly,blocking,my,driveway?,,,,,,,,,,,,,,,,
AITA,for,telling,my,dad,the,truth?,,,,,,,,,,,,,,,,,,,,,,,,,,
Aita,for,going,to,bed,and,not,helping,my,GF,find,her,lost,dog?,"(Well,",not,help,her,look,all,night),,,,,,,,,,,,
AITA,for,not,wanting,to,pay,to,my,friend,in,full,for,her,bachelorette?,,,,,,,,,,,,,,,,,,,
AITA,for,not,picking,up,my,drunk,girlfriend,from,the,bar?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,be,around,my,s/o’s,stepdad?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,blowing,up,on,my,wife,about,a,remodel,done,on,the,kitchen,that,I,didn't,want,when,her,contractor,talked,down,to,me.,,,,,,,,
AITA,for,not,accommodating,a,couple,over,a,family?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,punishing,our,toddler,son,after,he,got,into,my,wife's,beanie,baby,collection.,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,brother,and,his,family,come,live,with,me?,,,,,,,,,,,,,,,,,,,,
AITA,for,implying my coworker's baby is ugly,because,I,didn't,get,all,woobly,doobly,over,him?,,,,,,,,,,,,,,,,,,,,,
Aita,for,making,a,child,fail,an,important,school,assignment?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,honour,my,wife's,deceased,best,friend,in,our,daughter's,name,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,my,dad,on,Facebook,in,defense,of,my,wife?,,,,,,,,,,,,,,,,,,,,
AITA,For,Not,Tipping?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,wife,she,can,go,do,her,thing,now?,,,,,,,,,,,,,,,,,,,,
AITA,for,being,upset,my,mom,outed,my,pregnancy,to,everyone,when,I,asked,her,not,to?,,,,,,,,,,,,,,,,
AITA,for,not,paying,medical,expenses,billed,to,my,SO?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,having,a,vegan,cake,for,my,birthday?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,buying,my,GF,shoes,that,she,wanted?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,implicitly,calling,colleague,a,coloniser?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,tipping,the,pizza,delivery,man?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,‘being,childish’,to,my,ex-wife,in,front,of,our,son?,,,,,,,,,,,,,,,,,,,,,
AITA,for,standing,up,to,my,wife,for,myself,and,my,family?,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,help,to,a,family,member,,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,for,bringing,my,boyfriend,over,even,though,my,roommate,is,terrified,of,men?,,,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,my,daughter's,3rd,grade,teacher?,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,For,telling,a,customer,I,don't,like,them,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,rehoming,my,parrot,because,my,mom's,boyfriend,doesn't,like,him?,,,,,,,,,,,,,,,,,,,,
AITA,for,not,returning,my,friend's,blanket,that,I,spent,hours,fixing,up?,,,,,,,,,,,,,,,,,,,,
AITAH,for,not,delivering,mail,that,was,delivered,to,my,house,by,mistake,,,,,,,,,,,,,,,,,,,,
AITA,for,not,inviting,my,best,friend’s,gf,to,my,wedding?,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,stole,my,rock,back?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,my,cousin,a,PS5?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,family,use,my,boyfriend's,Disney+,account?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,stepdad,he,can't,be,the,only,one,walking,me,down,the,aisle,at,my,wedding?,,,,,,,,,,,,,,
AITA,for,getting,angry,at,my,[26F],3,male,friends,"[32,31,25]",abt,a,random,boob,pic,and,calling,them,out,in,front,of,our,other,friends?,,,,,,,
AITA,for,not,responding,to,my,mother,and,leaving,the,dinner,table,after,she,joked,about,stealing,money,from,me?,,,,,,,,,,,,,
AITA,for,telling,my,brother,that,the,shared,bank,account,we,have,is,shared,between,us,for,a,reason,after,he,got,mad,at,me,for,using,it?,,,,,
AITA,for,not,inviting,my,mother,to,big,events,in,my,life,because,she,has,repeatedly,insisted,she,wants,nothing,to,do,with,my,partner?,,,,,,,,
AITA,for,telling,my,SIL,I,can’t,redo,a,project,for,her,wedding,that’s,in,2,weeks?,,,,,,,,,,,,,,,,
AITA,for,refusing,to,eat,my,grandmother's,meal,due,to,how,she,washes,her,dishes,and,silverware?,,,,,,,,,,,,,,,,
AITA,for,telling,my,husband,not,to,put,pepper,in,the,eggs,before,cooking,and,not,to,put,cold,water,on,a,hot,pan?,,,,,,,,,
AITA,I,told,my,sister,she,is,impossible,to,live,with,and,now,she,won’t,talk,to,me,,,,,,,,,,,,,,,
AITA,for,not,buying,my,nephew,-3,a,new,bed?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,allowing,classmates,to,call,me,by,a,nickname,that,my,mother,only,wants,my,twin,sister,to,have?,,,,,,,,,,,,,
AITA,for,not,considering,how,my,tattoos,would,reflect,on,my,parents?,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,brother,he,is,the,one,who,caused,my,eating,disorder,and,i,don’t,care,if,he,feels,bad.,,,,,,,,,,,
AITA,for,saying,my,lesbianism,was,a,'phase'?,,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,for,contradicting,his,baby,mama,on,when,they,broke,up?,,,,,,,,,,,,,,,,,,,,,,
Aita,for,laughing,at,my,friend,for,buying,my,girlfriend,flowers,on,Valentine’s,Day?,,,,,,,,,,,,,,,,,,,
AITA,for,celebrating,on,the,day,my,boyfriend's,mom,passed,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,to,help,out,my(30),sister(34),who,might,be,pregnant?,,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,charge,family,members,for,illustration,services?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,inviting,my,future,father,in,law,over,without,telling,my,fiancée,or,her,mother?,He’s,suffered,enough.,,,,,,,,,,,,,,
AITA,for,sending,a,terse,card,back,to,my,NC,father,after,he,sent,me,a,birthday,card,and,$100?,,,,,,,,,,,,,
AITA,for,yelling,at,my,boyfriend,after,he,sent,my,child,to,bed,without,dinner,,,,,,,,,,,,,,,,,,
AITA,for,calling,my,friend,ableist?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,allowing,my,cousins,to,come,back,to,my,room,if,they,visit?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,daughter,to,clean,after,herself,or,I,will?,,,,,,,,,,,,,,,,,,,,,
AITA,for,thinking,that,eggs,are,vegan,when,they're,actually,not,and,potentially,ruining,our,business?,,,,,,,,,,,,,,,,,
AITA,for,taking,my,boyfriend,to,a,magic,show?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,back,things,that,turned,out,to,be,worth,a,lot,of,money?,,,,,,,,,,,,,,,,,
AITA,for,not,offering,my,mom,both,of,my,entire,college,refund,checks?,,,,,,,,,,,,,,,,,,,,
AITA,for,giving,an,ultimatum,that,if,we,don't,go,over,our,finances,"together,",I,won't,put,in,for,our,tiny,home?,,,,,,,,,,,
AITA,for,parking,my,car,in,my,garage,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,buying,a,PS5,from,a,scalper,for,valentine's,day?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,setting,boundaries,with,my,mom,and,sister?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,throwing,away,a,package,I,thought,was,a,scam?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,walking,out,on,my,D&amp;D,group,mid-session?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,wanting,to,buy,food,for,my,bio-son?,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,left,my,mom,to,take,care,of,my,disabled,brother,alone?,,,,,,,,,,,,,,,,,,,
AITA,for,not,correcting,my,fiancé,when,he,made,an,incorrect,statement,about,women's health,and,then,telling,our,friends,to,mind,their,own,business,in,a,non,polite,"manner""",,,,
AITA,for,getting,upset,at,a,friend,for,testing,me?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,girlfriend,not,to,pay,my,tenants',rent?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,asking,my,daughter’s,father,to,take,down,the,photos,of,our,daughter,(10mo),off,of,his,dating,apps,,,,,,,,,,,,,
AITA,for,telling,my,husband,to,cancel,his,OnlyFans,account,and,stop,paying,for,subscriptions!,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,change,my,job?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,eating,meat,in,front,of,a,vegan,person?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sick,mother,it's,her,own,fault,our,relationship,is,so,bad?,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,pregnant,best,friend,she,couldn’t,stay,at,my,house?,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,accept,an,apology,but,don't,reconcile?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for, holding a grudge,against,my,university,classmate?,,,,,,,,,,,,,,,,,,,,,,,,,,
Aita,if,I,told,my,mom,I,have,a,life,too?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,an,old,family,secret,when,I'm,not,100%,sure,what,happened?,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,ever,meet,my,best,friend's,daughter?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,waiting,for,my,brother,to,get,out,of,prison,to,get,married?,,,,,,,,,,,,,,,,,,
AITA,For,choosing,my,dog,over,family?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,inviting,my,friend,to,my,wedding,and,then,uninviting,another,friend?,,,,,,,,,,,,,,,,,,,
AITA,for,thinking,my,girlfriend,shouldn’t,speak,ill,of,the,dead?,,,,,,,,,,,,,,,,,,,,,,
WIBTA,for,telling,my,teacher,to,stop,emailing,my,mom,about,my,pc?,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,roommate,not,to,use,my,bathroom?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,toddler,son,take,a,bath,in,beer?,,,,,,,,,,,,,,,,,,,,,
AITA,for,refusing,dumplings,for,Chinese,New,Year?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mom,that,she,reaps,what,she,sows,and,that’s,why,I,avoid,telling,her,about,my,best,friend?,,,,,,,,,,,
AITA,for,refusing,to,lie,to,my,doctor,in,order,to,get,herpes,medication,for,my,boyfriend?,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,boyfriend,bring,drinks,into,the,bedroom,at,night,because,he,constantly,keeps,spilling,them,and,not,cleaning,them,up?,,,,,,,,,
AITA,for,refusing,to,help,financially,support,my,estranged,pregnant,daughter?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,wanting,to,name,my,daughter,after,my,wife's,grandmother?,,,,,,,,,,,,,,,,,,,,,
AITA,telling,my,friend,that,she,only,got,a,job,due,to,nepotism?,,,,,,,,,,,,,,,,,,,,
AITA,for,naming,my,son,after,my,ex?,,,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,I,locked,ALL,of,my,things,in,my,room?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,'stealing',a,crochet,artists,pattern?,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,calling,my,sisters,disgusting?,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,shouting,at,my,mum,after,embarrassing,me,and,not,caring,about,my,education,,,,,,,,,,,,,,,,,,
AITA,for,trying to put a woman in the kitchen,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,eating,a,homemade,cake,for,my,aunt's,birthday?,,,,,,,,,,,,,,,,,,,,,,
WIBTA,if,i,decide,to,not,get,a,paternity,test?,,,,,,,,,,,,,,,,,,,,,,,
AITA,if,I,report,the,person,who,crashed,into,me,to,have,their,license,revoked?,,,,,,,,,,,,,,,,,,
AITA,for,scattering,my,cat’s,"ashes,",against,my,boyfriend’s,wishes?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,making,light,of,my,daughter's,court,case?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,not,to,invite,her,friends,over,at,our,house,anymore?,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,boyfriend,use,the,bathroom?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,grandma,to,f*ck,off,after,she,got,nasty,with,me,for,not,letting,my,kids,meet,a,certain,family,member?,,,,,,,,,
AITA,for,taking,my,mug,back,from,my,roommate’s,room?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,annoyed,when,my,stepbrother,brings,his,1,year,old,daughter,over,to,our,house?,,,,,,,,,,,,,,,,
AITA,for,correcting,people,who,assume,my,stepmom,is,my,mom?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,Convincing,my,Landlord,to,Evict,my,Roommate?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,this,girl,I,could,see,her,nipples?,,,,,,,,,,,,,,,,,,,,,,,
WIBTA,If,I,Called,Out,My,Sister,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,mother,to,abandon,her,dreams,of,me,ever,having,kids?,,,,,,,,,,,,,,,,,,,
AITA,for,using,my,brother’s,report,cards,against,him?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,letting,my,son,give,his,nanny,a,valentine’s,gift?,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,sister,that,she,isn't,getting,what,she,wants,out,of,relationships,because,of,her,weight?,,,,,,,,,,,,,,
AITA,for,getting,married,the,way,I,and,my,partner,want,even,though,it,upsets,my,family?,,,,,,,,,,,,,,,,
AITA,For,spoiling,one,niece,more,than,others?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,locking,myself,in,my,study,everyday,and,not,taking,care,of,the,kids,because,my,husband,takes,to,long,to,shit?,,,,,,,,,,
AITA,for,being,upset,that,a,close,friend,stole,the,name,I,have,planned,for,my,baby?,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,ex,I,was,putting,down,‘our’,dog?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,taking,my,dead,sisters,dog?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,“publicizing”,my,roommate’s,strange,weekly,mess?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,fighting,with,my,brother's,girlfriend,when,she,invaded,my,space?,,,,,,,,,,,,,,,,,,,,,
AITA,for,stealing,my,cat,back,from,my,mom?,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,angry,that,my,family,ate,the,entire,pint,of,ice,cream,I,bought?,,,,,,,,,,,,,,,,,
AITA,for,not,inviting,my,friend,along,on,what,was,supposed,to,be,a,romantic,date,with,my,partner?,,,,,,,,,,,,,,
AITA,for,not,letting,my,husband,get,a,different,cat?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,being,mad,that,my,parents,used,my,money,to,buy,me,a,car,without,asking,me?,,,,,,,,,,,,,,,
AITA,because,I,sent,a,$25 ,giftcard,to,a,baby,shower,I,attended,virtually?,,,,,,,,,,,,,,,,,,,
AITA,for,not,letting,my,Auntie’s,friend,borrow,my,hoodie?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,demanding,privacy?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,telling,my,friends,that,appearances,do,"matter,",personality,isn’t,everything?,,,,,,,,,,,,,,,,,,,,,
AITA,(we),for,selling,our,home,by,ourselves,and,not,using,my,real,estate,agent,BIL?,,,,,,,,,,,,,,,,,
AITA,for,not,telling,my,gf,about,a,scholarship,because,I,thought,she,could,get,it,instead,of,me?,,,,,,,,,,,,,,
AITA,for,going,to,a,friend,of,mine,with,my,ingredients,after,telling,my,roommates,I,would,cook?,,,,,,,,,,,,,,,
WIBTA,if,I,refused,to,change,my,wedding,day,to,accommodate,a,religious,holiday,for,some,of,my,family,members,that,neither,my,partner,nor,I,celebrate?,,,,,,
AITA,for,blowing,up,at,my,husband,for,accepting,a,job,with,long,hours,,,,,,,,,,,,,,,,,,,
AITA,for,letting,my,boyfriend,buy,lewd art,from,a,friend?,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,using,abstinence-only,parenting,techniques,in,regards,to,my,child's,interest,in,pyrotechnics?,,,,,,,,,,,,,,,,,,
AITA,For,Not,Letting,My,Sister,Borrow,My,Sword,Collection?,,,,,,,,,,,,,,,,,,,,,,,
AITA,Telling,my,father,to,go,to,hell,in,front,of,my,half-siblings,,,,,,,,,,,,,,,,,,,,
AITA,for,not,cleaning,up,my,son's,piss?,,,,,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,allowing,my,ex,husband’s,(now,ex),girlfriend,to,call,my,kids,“her,babies”,,,,,,,,,,,,,,,,,
AITA,for,yelling,at,my,parents,and,brother,over,some,laundry,detergent?,,,,,,,,,,,,,,,,,,,,,
AITA,for,not,giving,a,car,with,a,handicapped,person,my,parking,spot?,,,,,,,,,,,,,,,,,,,,

==> data visualizations/title_parsed_relationships_only.csv <==
title,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Update,to,the,pettiest,question,ever,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,My,(29M),soon,to,be,ex-husband,seems,to,feel,entitled,to,another,chance,with,me,(28F).,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,M27,boyfriend,won’t,talk,about,the,future,with,me,(27F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,When,I,34f,told,boyfriend,36m,I,frequently,feel,judged/scrutinized,by,him,he,told,me,there,are,“millions,of,things”,he,doesn’t,say.,Do,I,need,to,change,my,perspective,or,are,we,incompatible?,,,,,,,,,,,,,,,,,,
UPDATE:,I,(26M),can't,handle,my,wife's,(26F),PMS.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,best,friend,-29,won’t,speak,to,me,since,I,(29f),got,engaged,two,months,ago.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,coworker,[45M],often,interjects,his,opinion,on,my,[27F],soon-to-be,wedding.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,tell,my,fiance,(both,mid-30s),that,I'm,disappointed,in,my,ring?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(33f),husband,(31m),wants,a,baby,that,I,don’t,want,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,I [22f] can't keep myself from crying during arguments with my bf [27m].,How,to,move,on?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[28F],address,this,awkward,text,from,my,friend,[32F]?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
my(37F),husband's(38M),behaviour,and,his,clingy,parents,are,wreaking,marriage.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,YEAR,UPDATE:,I,[23,M],am,feeling,incredibly,"lonely,","inadequate,",and,isolated.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,[27M],refuses,to,talk,about,marriage,or,the,future,in,general,with,me,[27F].,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend(26M),is,emotionally,cheating,on,me,(26F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[Update]I(17),think,my,Mom's,whole,family,is,helping,her,cheat,on,my,Father,and,she,has,left,us.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Feeling,numb,towards,my,(22F),boyfriend,(23M),after,he,yelled,at,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,it’s,time,to,call,him,"Dad,",need,ideas,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,[21m],confront,my,parents,[51f],[58m],about,how,much,I,hated,my,childhood?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23F),boyfriend,(24M),hooked,up,with,my,brother,(19M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(29f),husband,(32m),is,overly,obsessed,with,our,daughter,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
The,subject,of,my,[26m],work,makes,my,gf,[25f],very,"angry,",creates,a,very,tense,environment.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
No,phones,in,bed?,M29,F25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[25/F],have,a,crush,on,my,senior,[33/M],but,he,sees,me,as,a,younger,sister.,What,should,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[UPDATE],My,[33/M],girlfriend,[27/F],is,an,"alcoholic,",4,years,"sober,",and,for,some,reason,this,concerns,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Coworker,(43M),making,up,rumors,about,me,(30F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,roommate,(25f),and,her,boyfriend,(26m),make,me,feel,I,can’t,leave,my,room,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F),boyfriend,(26M),told,another,girl,he,likes,her.,Should,i,leave,him?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,stepdad,-49,has,been,mean,to,me,-19,for,as,long,as,I,can,remember.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,[25],in,the,wrong,for,telling,my,ex,[26],that,dying,doesn’t,excuse,his,actions?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Crazy,Girl,Thinks,I’m(27F,and,engaged),Talking,to,her,Boyfriend,but,won’t,identify,herself,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30/F),husband’s,(30/M),best,friend,(31/M),has,been,living,with,us,for,2,months,and,has,no,plans,to,leave.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Why,does,my,husband,spend,all,his,free,time,on,video,games,since,we,got,married?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,long-term,boyfriend,-26,changed,his,mind,about,marriage,(I'm,24),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[M33],don’t,know,how,to,my,fiancée’s,[F30],anger,bursts.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25f),boyfriend's,(27m),mother,pushed,me,to,the,ground,when,she,was,quite,drunk.,I,feel,awkward,about,it,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[30M],adult,sister,[25F],is,seriously,becoming,a,burden,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[23F],gently,explain,to,my,MIL,[58F],that,her,helping,with,my,baby,isn't,exactly,helpful,sometimes,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,fiancé,(30M),lied,to,me,(30F),about,the,first,10,years,of,his,childhood,and,I,feel,like,I,don't,know,him,anymore.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriends,gaming,habit,is,making,me,less,attracted,to,him,and,it’s,impacting,our,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,awful,but,I’m,just,not,really,attracted,to,my,boyfriend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F),family,are,threatening,to,disown,me,if,I,keep,my,baby.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(26F),tell,my,boyfriend’s,family,I,can’t,be,there,when,they,turn,his,life,support,off?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,don’t,know,how,to,tell,my,boyfriend,(31M),that,I,lied,to,him,about,how,my,Mom,died,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(40f),need,help,disengaging,from,my,spouse,(40m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[25F],boyfriend,[25M],of,a,year,really,wants,me,to,move,in,to,his,apartment,but,won't,give,me,any,space,for,my,biggest,hobby,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(18M),girlfriend,(18F),won't,stop,talking,about,my,best,friend,and,I,don't,know,what,to,do,about,it,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,long,do,I,wait,for,him,to,grow?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23F),BF,(25M),posted,on,a,throwaway,account,that,he,wants,to,charge,me,rent,on,his,mortgaged,"home,",then,accidentally,followed,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(17),think,my,Mom's,whole,family,is,helping,her,cheat,on,my,Father,and,she,has,left,us.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,husband,[34m],is,lashing,out,at,me,[32D],after,we,euthanized,our,cat,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23F),dont,know,how,to,support,my,boyfriend’s,(24M),current,hobby,anymore.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(26F),gradually,ease,my,anxious,partner,(29M),into,first,time,sex?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(41f),am,a,woman,and,I,have,performance anxiety,now,with,him,(42m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend’s,sister,brings,up,his,ex,in,every,conversation.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(f/40),am,frustrated,with,my,husband's,(m/42),lack,of,motivation...,Or,laziness?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,would,I,(22M),go,about,educating,my,sister,(17F),about,safety,without,it,being,too,awkward?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,[29F],and,I,[31M],have,different,accounts,for,how,frequently,we,have,sex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,-21,roommate,-20,wants,to,have,her,BF,-36,stay,over,for,a,week.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Please,tell,me,I'm,an,idiot,and,to,just,end,it,already,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Telling,my,(22F),roommate,(23F),I,want,to,move,to,a,studio?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(22F),tell,my,sister,(29F),that,my,other,sister,(24F),and,I,are,not,going,to,her,wedding?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[25F],found,out,my,family,has,been,excluding,me,from,a,major,discussion.,I,found,out,via,social,media.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(24F),boyfriend,(27M?),Of,a,year,and,a,half,has,been,lying,to,me,this,whole,time?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[22F],sister,[18F],is,getting,violent,and,unpredictable,and,my,family,has,no,idea,how,to,control,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,love,enough,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,engaged,friend,is,cheating,on,his,fiance,and,everyone,knows,but,"her,",should,I,tell,her?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Fiancé,[31/M],wants,to,go,back,to,school,because,my,silly,parents,"[late-60s,",M&amp;F],made,a,comment,about,his,level,of,education.,He,won't,drop,the,idea.,I'm,worried,he'll,kill,himself,trying.,(Together,2,years),,,,,,,,,,,,,,,,,
How,young,is,too,young,to,break,up,over,the,future?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,dont,love,my,gf,anymore,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(48M),GF,(47F),recently,changed,her,FB,relationship,status,and,didn't,say,anything,to,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Gf,(23F),wants,to,buy,a,necklace,that,I,(23M),have,already,purchased,for,her,as,a,secret,for,valentines,day.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[24F],son,[8M],is,meeting,his,Dad,[25M],for,the,first,time,today.,How,can,I,support,him,(my,son)/make,this,easier?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,(21F),putting,myself,in,a,sticky,situation,with,my,(36M),coworker,who,is,going,through,a,divorce?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[24M],My,girlfriend,[24F],is,not,into,men,anymore,and,I,am,now,Ross,from,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Mom,(53F),constantly,criticizes,my,(28M),appearance.,I,always,feel,shabby,and,unattractive.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Struggling,to,accept,the,fact,my,husband,is,now,on,mid/night,shift,and,I,will,only,see,him,for,maybe,an,hour,daily,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Dealing,with,hypersensitive,"SO,",but,when,is,it,too,much?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
All,my,boyfriend,cares,about,is,video,games.,I'm,seriously,considering,leaving,him.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,Christian,bf,[21M],and,I,[22F],broke,up,because,his,Christian,parents,would,never,accept,my,Hindu,"parents,",and,me,(agnostic),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,get,my,boyfriend,to,wash,his,hair,better??,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[22F],am,suspicious,that,my,Dad,[57M],is,not,my,real,Dad,but,I'm,not,sure,how,to,ask,my,Mom,[56F],about,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(M46),make,sure,my,new,roommate(20sF),is,comfortable,in,my,house?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,bf(25m),and,I(20f),share,a,board,game.,He,then,bought,card,protectors,for,it,without,asking,me,first,and,wants,me,to,pay,half,for,the,protectors.,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,[42],of,5,months,fooled,around,with,my,[38],best,friend,[42],of,10,years,in,my,bed.,I,don't,know,how,to,handle,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(M23),is,emotionally,vulnerable,with,me,(F20),all,the,time,and,it's,seriously,draining,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(17F),need,to,open,a,checking/saving,account,for,college,because,my,(45M),father,takes,my,money,from,the,joint,account,he,opened,for,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,am,going,to,marry,a,man,I,am,not,in,love,with,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(40F),husband,(40M),committed,financial,infidelity,and,I’m,struggling,moving,forward.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,relationship,feels,'comfortable'.,I'm,torn,between,staying,because,he's,such,a,great,guy,and,good,boyfriend,vs.,the,relationship,might,be,holding,me,back.,I,don't,know,if,it's,possible,or,even,right,to,try,to,encourage,him,to,"change,",or,if,our,relationship,is,doomed...,,,,,,
My,[36M],husband,wants,me,to,blindly,trust,him,[33F],after,he,cheated,on,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
When,you,break,"up,",is,it,healthy,to,delete,the,other,person,from,all,social,media,and,out,of,your,phone?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(26F),partner,(31M)was,suspended,from,his,job,for,alleged,inappropriate,conduct.,What,do,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(40m),stepdaughter,(21f),is,a,shitty,"roommate,",but,my,wife(44f),gets,upset,if,I,say,anything.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(27f),partner,(33m),went,out,with,his,female,friend,(33f),alone,drinking,all,night,and,it,made,me,uncomfortable,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,reasonable,to,want,my,partner,to,find,me,attractive,when,I,am,objectively,not?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[27m],ex-gf,[26f],broke,up,with,me,and,went,no,contact.,Then,came,back,to,reconcile,after,a,week,and,revealed,she,slept,with,someone,and,has,regrets.,,,,,,,,,,,,,,,,,,,,,,,,
GF,(29F),broke,up,with,me,(34M),because,she,longs,for,hours-long,conversations,about,emotions,that,she,had,with,ex,every,night,when,they,were,dating.,Help,me,understand,what,this,sort,of,conversation,looks,like.,,,,,,,,,,,,,,,,,
How,to,get,out,and,re-develop,a,social,life?,Where,to,meet,people?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
(UPDATE),my,(22m),gf,(24f),hid,her,relationship,with,her,"ex,",what,should,i,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
We,are,moving,"in,",but,I,(30F),can't,handle,my,spouses,(37M),pet,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28F),ex,(31M),left,me,and,our,kids,(4F&amp;4M),on,a,yacht,and,hasn’t,come,back,when,he,said,he,would.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[F30],partner,[M44],doesn’t,want,me,to,live,with,him,until,I,get,a,job,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[Update],Friend,(26M),wants,to,have,sex,with,me,but,I'm,(24F),not,sure,that's,what,I,want,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
26(F),with,boyfriend,42(M).,Wondering,whether,to,end,this.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[24F],boyfriend,[24M],always,takes,tickling,too,far,and,I,don't,know,how,to,stop,it.,It's,starting,to,really,wear,on,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,my,(21F),father,(51M),is,really,affecting,my,mental,health,and,possibly,driving,me,towards,an,ED.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,-30,and,my,GF,-28,survive,this,lockdown?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(27M),co-worker,(23F),keeps,trying,to,talk,to,me,but,she,has,a,boyfriend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[29M],was,not,invited,to,be,a,part,of,one,of,my,best,friend's,[29M],wedding,party.,Not,sure,how,to,handle,it,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),am,nervous,about,buying,a,home,with,my,husband,(25M),and,division,of,labor,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[24F],husband,[30M],won’t,leave,me,alone,and,it’s,driving,me,insane.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(32m)gf(f30),ex,husband(m?),is,back,with,the,girl,he,left,her,for,and,I,think,it,bothers,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
He,Doesn't,Celebrate,Valentine's,Day,Because,His,Ex,Left,Him,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[25f],BF,[31m],has,aggression,problems,but,doesn't,want,to,get,help,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),am,the,manager,of,my,boyfriend’s,(42M),failing,business(es).,I,am,seriously,overworked,and,underpaid,trying,to,“save”,it.,How,can,I,easy,out,of,this,job,without,leaving,him,in,a,tough,spot?,,,,,,,,,,,,,,,,,
My(29F),boyfriend(29M),is,a,sperm,donor,for,friends,of,his.,I,am,deeply,"uncomfortable,",and,don't,know,how,to,move,forward.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,has,no,time,for,a,trip,with,"me,",but,now,wants,to,go,with,her,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,neighbor,just,had,heart,surgery,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[27M],am,feeling,jealous,over,how,much,money,my,friend,[23M],has,made,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(M46),wife(F43),is,not,sure,whether,she,has,ever,had,an,orgasm,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30M),partner,(31F),has,gradually,become,asexual.,I,still,love,her,but,can't,handle,an,open,relationship.,Is,sex,in,a,relationship,really,all,that?,,,,,,,,,,,,,,,,,,,,,,,,,,,
Unsure,how,to,feel,about,my,(32M),girlfriend,(28F),having,very,high,standards,about,life,in,general.,She,seems,to,tie,her,self,esteem,to,her,image,as,a,girl,who,'has,it,"all',",and,I,don't,think,its,healthy,for,her.,,,,,,,,,,,
How,can,I,help,my,friend?,Hoarding,situation,-,landlord,coming,for,inspection.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23F),found,out,my,co-worker(21m),slept,with,my,ex,(30F),while,we,were,still,together,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24/F),just,found,out,that,I,have,a,half-sister,(31/F),and,I’m,not,sure,whether,to,tell,my,mum,(50/F).,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE:,I,think,that,my,(22F),boyfriend,(23M),is,jealous,or,intimidated,or,resentful,about,my,academic,success,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,presumed,future,in-laws,expect,me,to,raise,their,adult,son,forever.,How,do,i,talk,about,it?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(24F),boyfriend,(26M),told,me,that,he’s,worried,that,he,won’t,fall,in,love,with,me,and,now,I’m,extremely,insecure,in,our,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(20F),mom,(49F),may,be,showing,signs,of,hoarding,+,paranoia.,My,sister,(17F),is,missing,and,she's,made,up,that,it's,my,dad's,scheme.,How,do,I,get,her,to,seek,help/therapy?,,,,,,,,,,,,,,,,,,,
My,boyfriend,makes,me,miserable,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,leaving,my,abusive,mom,in,5,hours,and,need,advice,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(36f),boyfriend,(39m),has,a,weird,relationship,with,food,and,it's,really,bugging,me,(and,it,puts,me,out,sometimes),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,don’t,know,what,to,"do,",things,are,not,getting,better,between,my,boyfriend,[M47],and,I,[F26],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(F,20),be,less,uncomfortable,with,my,boyfriend,(M,23),looking,at,random,women,on,Instagram,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23F),boyfriend’s,(27M),family,is,trying,to,set,him,up,with,other,people,even,though,we’ve,been,dating,for,3,years.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Myself,F(22),and,my,boyfriend,M(21),have,been,going,out,for,2.5,years.,The,other,day,he,got,a,notification,from,a,girl,and,when,I,asked,about,it,he,said,it,was,a,Reddit,notification,and,that,there,was,no,way,of,seeing,the,notification,in,the,app.,Could,this,be,possible?
I,have,a,boyfriend,but,I,think,I,want,a,girlfriend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28,M),girlfriend,(25,F),is,constantly,criticizing,my,food,choices,and,it's,causing,a,big,problem,in,our,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
my,boyfriend,loves,our,cat,more,than,he,loves,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(24m),gf,(24f),of,three,years,has,always,joked,about,shaving,her,head.,Today,she,surprised,me,out,of,no,where,and,did,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23/f),think,my,bf,(26/m),and,his,mom,(50/f),are,obsessed,with,each,other,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Girlfriend,can’t,sleep,with,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,I,forced,myself,to,fall,out,of,love,with,my,partner,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Would,it,be,rude,to,call,my,roommate,out,for,her,annoying,alarm,clock,habits?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I’m,(F|22),uncomfortable,with,my,bf’s(M|23),kinks,&amp;,he’s,considering,a,break,up.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23F),am,very,in,love,with,my,BF,(22M),but,he,has,started,to,repulse,me,in,bed,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[31F],have,asked,my,grandmother,[77F],to,stop,talking,about,politics,around,me.,She's,constantly,pushing,my,boundaries.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25M),have,been,considering,divorcing,my,wife,(34F),for,over,a,year,now.,The,problem,is,that,I'm,fixing,her,papers.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[27,F],sister,[22,F],is,a,NEET,by,choice,and,I’m,concerned,about,her.,She,cut,me,out,of,her,life,and,now,it’s,affecting,my,relationship,with,my,parents,and,my,emotions.,,,,,,,,,,,,,,,,,,
My,(23F),boyfriend,(23M),told,me,he,likes,his,friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[38F],boyfriend’s,[45m],ex-wife,[45F],is,beyond,nasty,to,him,and,me.,What,can,we,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),partner,(28M),drinks,while,driving,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,[36F],unsure,how,to,form,a,good,bond,with,my,boyfriend's,daughter,[11F],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(16M),don’t,keep,in,contact,with,my,step,brothers,(16,and,18M),that,I,grew,up,with,now,that,our,parents,are,divorced.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GF,-42,is,starting,IVF,and,I,-35,don't,want,to,be,a,dad,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(31F),mother-in-law,(84F),keeps,eating,in,the,"food,",and,it,drives,me,crazy,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[28F],think,I'm,officially,having,an,emotional,affair,and,I,don't,know,what,to,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,doing,the,right,thing?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(22F),get,my,BF,(22M),to,understand,that,his,jokes,hurt,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(24M),get,my,TA,(26F),for,a,class,to,leave,me,alone,without,it,affecting,my,grade?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[26,M],Girlfriend,[24F],of,1-year,just,took,a,DNA,test,and,found,out,we're,third,cousins,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,[25F],politely,be,left,alone,by,the,neighborhood,kids?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Do,I,take,my,remorseful,boyfriend,back,after,I,left,him,after,finding,out,he,cheated,in,the,beginning,of,our,relationship?,Or,do,I,stick,to,my,decision,of,leaving,him.,,,,,,,,,,,,,,,,,,,,,
My,BF,who,I,live,with,and,see,every,day,texts,loads,of,questions,and,takes,texting,VERY,seriously.,I,don't,know,how,to,explain,that,I,find,his,texting,habits,boring,and,exhausting,without,offending,him,(M&amp;F,both,30,together,3.5,yr's),,,,,,,,,,
My,(28F),boyfriend,(32M).,Seeking,some,perspective,on,how,to,take,his,extremely,hurtful,comment.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30F),Fiance's,(25M),drinking,has,me,at,my,wits,"end,",I,don't,know,what,to,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,ex,(16F),wants,me,(17M),back,desperately.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[26F],boyfriend,[28M],feels,that,I,invalidate,his,feelings,because,I,get,defensive,instead,of,listening,and,apologizing,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23M),girlfriend,(22F),is,angry,that,I,do,not,want,to,be,snowed,in,with,her.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(29F),husband,(30M),has,a,portrait,of,his,ex,in,a,house,he,owns.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Married,for,30+,"years,",MISERABLE,but,now,he's,ill?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(26F),don't,feel,good,enough,for,my,boyfriend,-31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bf,wants,to,pay,me,for,my,time?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[13M],politely,tell,my,friend,[13M],that,I,don't,want,to,play,video,games,with,him,anymore,for,the,day,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Feeling,“meh”,after,going,through,hell,to,stay,together,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(26M),wish,my,wife,(26F),took,an,interest,in,my,life,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(18F),BF(18M),bought,me,a,1$,chocolate,for,my,birthday,gift,and,now,i,feel,bad,for,not,liking,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22F),boyfriend,(23M),threw,a,tantrum,over,something,really,trivial.,He,has,since,"apologised,",but,I,still,feel,lousy,over,the,whole,episode.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,GF,-26,admitted,that,she,believes,I,(20f),love,her,more,than,she,loves,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(19M),always,sound,like,i’m,arguing,and,i,need,help,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(18F),seem,to,get,upset,at,my,bf,(20M),a,lot,and,I'd,like,to,stop,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(33m),girlfriend,(32f),is,high,strung,and,anxious,and,regularly,breaks,down,with,"depression,",and,I’m,feeling,totally,burned,out.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(25/F),break,to,my,housemate/best,friend,(28/F),that,I,want,to,move,out,and,live,with,my,boyfriend,(23/M)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GF,[17f],of,3,months,thinks,it’s,weird,I,[17m],kiss,her,forehead.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Absent/Distant,father,-79,is,sick,and,will,possibly,not,make,it.,I(29F),cant,get,myself,to,care.,Am,I,a,horrible,person?,I,obviously,feel,some,"guilt,",more,below,,,,,,,,,,,,,,,,,,,,,,,,
I,(20M),have,been,on,5,dates,with,a,girl,(19).,We,have,good,"banter,",I,enjoy,spending,time,with,her,and,she,is,reciprocating,these,feelings.,But,I’m,suddenly,anxious,about,our,relationship.,Is,this,something,that,anyone,else,has,experienced,and,how,did,you,overcome,it?,,,,,
Want,to,get,over,boyfriend's,loud,"chewing,",advice,welcome!!,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(21M),turns,everything,into,a,stressful,situation.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(F32),bf,(M37),of,three,years,is,hiding,our,relationship,from,his,social,media,followers,and,is,still,leading,certain,women,to,believe,he,is,single.,,,,,,,,,,,,,,,,,,,,,,,,,,
Be,"honest,",am,I,(24F),being,paranoid,about,my,friend's,(25F),interactions,with,my,boyfriend,(25M)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bringing,up,kids/adopting,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,Mom,stole,"$8,500 ",from,our,business,account,to,spend,at,the,casino,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,A,[23,F],Placeholder,For,My,Boyfriend,[26,M],Who,Still,Wants,His,Ex,[28,F]?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,get,a,manager,[60s/M],to,stop,commenting,on,the,times,I,[23/F],leave?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(27M),help,my,girlfriend,(27F),be,less,conscious,about,our,height,difference?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,family,depends,on,me,too,much,but,I,want,to,move,out,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,being,gaslighted??,(23f:30m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,brothers,(22,&amp;,29),are,taking,over,my,house,(31,F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[34/F],want,to,talk,to,my,bf,[34/M],about,our,future,without,destroying,the,course,we,are,on.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Mentally,handicapped,person,won’t,leave,me,alone,at,the,gym,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LDR,Girlfriend,[24/f],of,3.5,years,broke,up,with,me,[24/m],and,got,together,with,new,guy,[24/m],9,days,later.,How,did,she,move,on,so,quickly,and,what,can,I,do,to,move,on?,,,,,,,,,,,,,,,,,
My,(26F),BF,(26M),always,makes,goofy/weird,faces,when,we,take,pictures,together.,He,does,not,do,this,with,other,people.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(28M),keeps,blaming,me,(23F),for,things,I,have,no,control,over.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(36f),husband,(36m;,14,years,married),has,a,very,strong,personality,and,doesn't,really,meet,me,halfway--how,do,I,decide,if,I,get,on,board,or,leave?,,,,,,,,,,,,,,,,,,,,,,,,,
[49F].,My,son,[25M],recently,got,brain,damage,from,and,accident.,My,husband,[50M],and,I,have,been,fighting,because,he,abandons,us,to,gamble,and,is,emotionally,"torn,",and,now,he,is,threatening,to,report,me,for,caregiver,abuse/neglect.,,,,,,,,,,,,,
Did,I,overreact?,Was,I(21F),too,cruel,to,break,up,with,my,bf(25M),over,calling,me,a,Suck,Up/brown,noser?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[19M],coworker,[24F],has,been,hitting,on,me,and,she,intimidates,"me,",how,do,I,talk,to,her?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(M34),girlfriend,(F32),lied,about,her,relationship,and,feelings,for,ex-FWB.,How,do,I,confront,her,and,is,it,worth,salvaging,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Husband,won’t,let,me,speak,"(Vent,",but,I,also,wouldn’t,mind,encouragement,and,reminders,it’s,not,me),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,deceased,fiancé,(38m)’s,dad,(65m),keeps,messaging,me,(38F),using,fiancé’s,FB,acct,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(26M),is,beyond,"miserable,",and,I,(27F),don't,know,how,I,can,support,him,any,longer.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(22M),had,an,argument,with,my,(22F),GF,about,neglect,leading,to,her,telling,me,she’s,deeply,depressed,because,of,quarantine,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Recently,realised,my,close,friend,(M22),likes,me,(F20).,Problem,is,I,am,attached,and,now,he,has,cut,contact,with,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,parents,played,a,role,in,my,brother's,death,and,I,don't,know,how,to,forgive,them.,Or,if,I,even,should?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,actively,ruining,the,best,thing,to,ever,happen,to,me,and,I,don't,know,how,to,fix,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
He,(M30),cheated,and,is,acting,like,(F41),is,the,bad,guy.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(22F),do,not,want,to,continue,my,relationship,with,my,abusive,father,(50M),in,my,adulthood,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,Can,I,(Kindly),Address,My,Husband's,Horrible,Hygiene,Habits?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,(M27),too,sensitive,or,is,my,GF,(F24),abusive?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Guidance,with,major,life,decision:,do,I,(24M),choose,dream,job,or,girlfriend,(24F)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,my,boyfriend,is,lying,about,where,he,gets,his,money,from,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Feel,like,my(29f),bf(32m),assaulted,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(22F),boyfriend,(28M),only,tells,me,he,loves,me,during,sex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,(48M),and,my,girlfriend,(43F),seems,to,be,a,bit,delusional,and,I'm,not,sure,what,to,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(29F),husband,(29M),and,I,reconciled,after,a,3-year,"separation,",but,I,feel,awkward,and,shy,around,him,now.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,cope,with,the,violent,murder,of,my,[M/32],ex,boyfriend,[M/33],(guilt,and,disturbing,mental,imagery)-,Anyone,experience,a,similar,thing?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Does,my,father,[75],need,an,intervention,or,leave,him,alone?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
A,customer,(M,24-28?),who,has,a,crush,on,me(F,26),keeps,showing,up,at,my,place,of,work,and,it's,making,me,uncomfortable.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,husband,[39,M],is,pressuring,me,[39F],to,adopt,his,sons,[17M],and,idk,what,to,do,now,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,[26M],with,my,girlfriend,"[23F],",resentment,building,over,income,difference,and,spending,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Gf(24f),is,controlling,my(25m),social,media,activity,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(20F),had,a,crush,on,a,now,unavailable,friend,"(21M),",who,(along,with,his,new,GF),is,now,asking,me,what's,wrong.,What,do,I,tell,them?,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,you,love,your,SO,when,you,can't,love,yourself?,I'm,exhausted.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F),boyfriend,(31M),and,I,have,hit,a,slump,in,our,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(21M),am,super,worried,about,my,sister,(16/f).,Dad,refuses,to,pay,the,"bills,",need,advices,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(f43),Son(m16),inadvertently,told,his,friends,about,his,sister's(f16),abortion,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bf,(m27),and,I,(f26),got,into,a,fight,after,he,admitted,to,having,an,emotional,relationship,with,a,friend,(f30).,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(24f),owe,it,to,myself,to,breakup,with,him,(26/m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23m),dad,(55m),has,disowned,me,5,times,in,the,past,3,months,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,there,anything,I,[22F],can,do,for,my,[61M],embittered,father?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Seeking,advice,on,how,to,breakup,with,someone,who,has,nowhere,else,to,live.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(30M),brought,up,me,(30F),moving,in...,I,don't,know,how,to,tell,him,I,don't,want,to.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GF,(25/F),said,she,wanted,to,take,a,"break,",wants,to,get,back,together,with,me,(29/M),a,day,later,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,soon,to,be,mother-in-law,wants,me,to,start,calling,her,Mom?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,BF(31m),and,I,(28f),have,been,dating,for,7,years,and,he,still,doesn’t,know,if,he,wants,to,get,married?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(M/25),girlfriend(F/24),of,4,years,just,told,her,best,friend,about,something,I'm,secretly,into,sexually,and,I'm,upset,that,it,was,spoken,about,in,the,first,place.,Am,I,overreacting?,,,,,,,,,,,,,,,,,,,,,,
I,(20M),am,struggling,with,my,best,friend,(20M),saying,he,was,in,love,with,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(25),dont,think,i,will,marry,my,gf(25),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,make,a,move,on,my,best,"friend,",or,just,be,content,in,the,friendship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[21/F],want,to,leave,my,[26/M],boyfriend,but,am,nervous.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(18F),mother,(48F),is,dying,of,cancer,and,I,don’t,know,how,to,deal,with,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(39F),think,my,friend,(37F),is,emotionally,manipulating,me,and,I,don't,know,what,to,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(19m),stop,resenting,my,sister,(15f)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,being,unreasonable,about,taking,a,paternity,test,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(21F),tell,my,"conservative,",asian,parents,about,my,(29M),american,BF?,They,want,someone,from,a good family,but,his,parents,are,divorced,and,both,were,imprisoned,,,,,,,,,,,,,,,,,,,,,,,,,
I,(F25),don't,know,how,to,respond,to,my,GF,(F25),when,we,"fight,",so,we,ignore,our,problems,instead,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,wife,is,being,harassed,by,her,brothers,because,she,won’t,visit/care,for,her,Covid,stricken,mother.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Found,out,the,person,(28M),that,I,(24F),have,been,dating,for,13,weeks,is,on,a,new,dating,app.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,give,my,(25F),family,friend,of,15,years,(25F),a,bad,book,review?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,like,I,[29/f],am,losing,my,mind,when,he,[33/m],accuses,me,of,being,hostile,and,raising my voice,when,I,feel,I,am,doing,neither.,Help?,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,time,to,break,up?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,[21F],not,feeling,it,"anymore,",he,[21M],feels,betrayed,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[24F],broke,up,with,my,[23M],partner,of,4,years,yesterday.,He,says,I,need,to,stay,with,him,another,2,weeks,bc,I,owe,him,that,much.,Can,I,leave?,,,,,,,,,,,,,,,,,,,,,
I,[24M],cannot,get,over,a,past,relationship,that,ended,years,ago,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Adopting,instead,of,giving,birth,-,selfish?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(26F),am,the,one,underachiever,in,my,family,(21F/50F/53M)...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[35F],6.5,year,relationship,with,[35M],recently,ended.,How,do,I,move,forward?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I’m,living,with,my,(28F),husband,(28M),for,the,first,time,in,two,years,and,I’m,having,a,hard,time,adjusting.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[33F],am,trying,to,make,a,better,life,for,"us,",and,he,[34M],is,playing,video,games.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[21M],Muslim,girlfriend,[18F],and,I,have,been,dating,for,close,to,3,years,and,have,been,thinking,about,marriage,for,quite,a,while,now.,"However,",I,would,have,to,convert,to,Islam,in,order,to,do,so.,,,,,,,,,,,,,,
I,(18F),want,to,start,dating,but,my,parents,always,tell,me,that,whoever,I,date,has,to,meet,them,first,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,wife,(30,F),has,an,extremely,low,sex,drive,but,she,satisfies,me,(35,M),anyway.,Am,I,being,a,lousy,husband?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(26F),stay,more,in-the-moment,once,I’m,in,a,serious,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,like,I'm,suffocated,by,my,"relationship,",I,can't,be,myself,anymore.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,(35m),too,close,with,my,family?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[23F],tell,my,friend,[23M],that,he,is,over-sharing,without,hurting,his,feelings?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[30s,F],just,found,out,my,friend,[36,F],of,5,years,is,actually,married,for,more,than,a,decade,and,has,been,dating,some,guys,as,if,she,was,single.,All,these,years,she's,been,saying,she's,never,married.,,,,,,,,,,,,
Should,I,stay,with,my,bf?,He,makes,me,insecure.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[26m],found,out,from,my,girlfriend,[25f],that,she,was,cheating,on,me,while,we,were,"dating,",and,I,found,old,posts,about,how,great,her,ex,was,in,bed.,,,,,,,,,,,,,,,,,,,,,,
I,(20M),am,a,very,guarded,person,with,my,girlfriend,(19F),and,I,don't,know,how,to,stop.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
"Housework,",Resentment,and,Fear,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,best,friend,randomly,ghosted,me,about,a,month,ago.,It's,her,birthday,"tomorrow,",what,do,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,Move,In,with,Boyfriend,and,his,Roommate,Despite,My,Plans,To,Live,Alone?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[23F],boyfriend,[25M],is,still,friends,with,the,girl,[27F],who,tried,to,take,him,from,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(22F),ex-husband/baby,daddy,(21M),tried,fixing,our,marriage,and,it,didnt,work,out.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Advice,to,give,my,son,(26M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(22F),had,sex,with,a,pro-dom(30M),and,don't,know,what,to,do,about,my,feelings,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(37f),boyfriend,(39m),used,to,leave,me,alone,all,the,time,to,go,drinking....now,that,he,is,"dry,",he,wants,all,my,time.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
(17F,and,"17M),",am,I,being,unreasonable,/,jealous,or,are,my,feelings,valid?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(24f),get,over,a,totally,inappropriate,and,irrationally,intense,“crush”,on,my,professor/advisor,(50sM)?,Im,exhausted.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30sf),husband,(30sm),of,16,years,is,untruthful,with,his,parents.,Now,he's,made,it,my,job,to,ensure,we,don't,end,up,with,a,service,dog,they,want,to,get,for,our,sons,(8m).,,,,,,,,,,,,,,,,,
Me,[23M],with,my,girlfriend,[20,F],since,"May,",she,hooked-up,with,somebody,after,we,were,hanging,out,every,"day,",saying,I,love,"you,",and,she,said,she,wasn't,seeing,anybody,else,,,,,,,,,,,,,,,,,,,,,
Advice,on,breaking,up,with,my,[38M],unstable,fiancee,[38F],in,lockdown,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
should,I,break,up,with,my,boyfriend,because,he,said,happy,birthday,late?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,asks,me,at,times,whether,or,not,if,I,love,him,and,only,him.,How,should,I,feel,about,this?,Is,that,what,HE,feels,about,me?,,,,,,,,,,,,,,,,,,,,,,,,
My,partner,[24M],doesn't,see,a,future,with,me,[20F],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16f,friend,is,being,abused,by,34m,"mentor,",if,I,tell,anyone,she,will,get,kicked,out,of,academy,and,have,nowhere,to,go,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[20M],boyfriend,of,5,years,said,that,I,[19F],can’t,be,friends,with,guys,whilst,he,has,a,lot,of,girls,as,friends?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,seems,to,have,a,much,lower,sex,drive,than,me,and,I,don't,know,what,to,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(21M),made,me,(20F),feel,horrible,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,gf,(24f),hid,her,relationship/friendship,w/her,ex,from,me,(22m).,Should,i,end,it?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23f),boyfriend,(25m),had,an,FWB,arrangement,with,his,business,partner/close,friend,(20f),shortly,before,we,met...,how,can,I,deal,with,this?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(18F),fix,myself,to,be,more,gentle,and,vulnerable,to,my,boyfriend?,(18M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Can't,stop,overthinking,and,getting,anxious,about,everything,he,says...,how,do,I,stop,overthinking,and,start,trusting,him,at,his,word?,(F20),(M20),,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,(26F),of,over,4,years,has,continued,doubts,about,our,relationship.,Is,this,relationship,salvageable?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(43F)don’t,know,how,to,make,my,SO,(46M),see,that,the,way,he,reacts,is,counteractive,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Have,you,ever,hugged,someone,at,just,felt,completely,at,peace?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
F29,in,love,for,the,first,"time,",don't,know,how,to,act,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,this,just,a,rough,patch?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(M20),GF,(F19),of,over,a,year,was,hiding,the,bad,parts,of,her,life,for,the,past,month,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F),sister’s,(32F),brother-in-law,(27M),is,driving,me,up,the,wall,with,his,inappropriate,comments,but,everyone,else,thinks,he’s,making,harmless,jokes,and,I’m,overreacting.,,,,,,,,,,,,,,,,,,,,,,,,,,
Need,advice:,My,(20F),sister,(23F),refuses,to,help,pay,internet,bill,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28M),GF,(28F),of,4,years,wants,to,separate,in,order,to,be,alone,for,herself,and,grow.,We,also,live,together,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28m),girlfriend,(23f),has,been,upset,with,me,so,many,times,recently,because,am,bad,at,comforting,"her,",especially,during,"quarantine,",through,the,phone.,How,do,improve,this?,,,,,,,,,,,,,,,,,,,,,,,,
My,(30F),husband,(31M),and,I,are,going,to,meet,up,tomorrow,to,discuss,a,possible,reconciliation,after,being,separated,for,3,years.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
So,my,girlfriend,did,something...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Been,single,for,a,year,and,I’m,happy.,But,my,friend,insists,I,explore,more.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,date,someone,with,a,criminal,record?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Broke,up,with,my,gf,and,she,wanted,us,to,be,ex,with,benefits,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25M),Just,found,out,my,partner,(27M),has,been,cheating,on,me,with,multiple,guys,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(31M,maybe!!),lied,to,me,(27F),about,his,age,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I’m,(20s/M),crushing,hard,on,a,former,colleague,(20s/F).,Is,she,into,me,or,am,I,imagining,things?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(34f),don't,want,to,be,"evil,",but,I,want,to,break,up,with,my,boyfriend,(39m),20,days,before,his,milestone,birthday,because,he,has,autism.,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(24M),treated,his,ex,better,than,he,treats,me,(25F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
called,my,bf,with,my,exes,name,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,[16/F],handle,my,mother,[50/F],asking,a,lot,of,questions,about,my,father's,[44/M],new,wife,[42/F]?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(27F),ex-boyfriend,(27m),told,people,I,cheated,while,he,was,deployed,among,other,lies.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(M21),am,too,insecure,with,my,(F21),girlfriend,and,I,need,some,advice,on,it,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[26M],feel,like,my,boyfriend,of,2,months,[29M],is,losing,interest,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25f),boyfriend,(24M),has,stopped,trying,to,initiate,sex,with,me,and,says,its,my,fault.,update,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Requesting,Advice,-,Religious,Coworker,(50M),Sharing,Teachings,at,Work,-,Makes,Me,(30F),Uncomfortable,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,believe,my,boyfriend,started,dating,me,as,a,way,to,get back,and,show,his,friend,that,he,was,over,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Just,told,my,sister,to,consider me dead,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,mother,[60],has,no,relationship,with,my,daughter,[16].,It,hurts.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[20M],am,legitimately,scared,of,my,girlfriend,[20F],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,told,my,(25F),boyfriend,(27M),that,I,was,feeling,under,appreciated.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26f),boyfriend,(24m),doesn’t,brush,his,teeth,and,it,really,grossed,me,out.,Not,sure,how,to,bring,it,up,again?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Ex,(28M),keeps,buying,a,ton,of,things,for,the,baby,he,claims,he,doesn’t,want…,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(26/F),feel,like,whether,my,relationship,survives,(with,25/M),lies,in,the,hands,of,his,former,friend-with-benefits(20s?/F)...,Am,I,just,being,insecure?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30M),gf,(27F),wants,to,move,back,"home,",out,of,"state,",and,I,want,to,stay,where,we,are.,At,a,loss.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
After,years,of,witnessing,and,experiencing,emotional,"abuse,",I,(22F),want,to,cut,off,my,father,(57M).,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,flatmate,(f20’s),is,depressed,and,hoarding,things,in,her,room,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,keeps,trying,to,insert,space,in,our,relationship,to,keep,us,healthy,and,it’s,starting,to,hurt,it,instead,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(20M),was,finally,going,to,ask,out,my,(20F),friend,last,"night,",until,her,friend,said,something,that,completely,ruined,"it,",not,sure,if,I,should,even,do,it,anymore,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(M23),and,Girlfriend,(F23),broke,up,because,of,the,most,insignificant,thing,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,feeling,terrible,about,my,bf,-20,constantly,looking,at,other,girls,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,husband,(29M),and,I,(27F),are,considering,separating,emotional,and,physical,"intimacy,",could,this,be,damaging,in,the,long,run?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(22F),boyfriend,is,still,friends,with,the,girl,he,is,madly,in,love,with,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,love,my,"bf,",but,I,don't,like,him.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,start,working,on,a,career,for,myself,and,not,rely,on,marriage,to,save,me?,(27F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Never,the,one,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[26M],asked,a,friend,[45M],not,to,video,tape,my,first,time,playing,at,an,open,mic,and,they,did,anyway,and,texted,the,video,to,people,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(23M),doesnt,care,about,my,abortion,(18F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What's,the,difference,between,being,supportive,and,a,doormat,for,your,partner's,stress?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[M21],boyfriend,[M22],encouraged,me,to,be,intimate,with,my,straight,best,friend,/,previous,crush,[M24],but,got,jealous,and,lashed,out.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(17m),sister,(17f),brought,her,boyfriend,home,last,weekend,behind,mom's,back.,Don't,know,if,I,should,rat,her,or,not.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,partner,has,come,out,as,"non-binary,",and,I,don't,know,what,to,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Toxic,ex,friend,wants,to,be,friends,again,after,a,year,of,not,talking,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Husband,(30,m),has,issues,with,me(27,f),getting,a,separate,bank,account?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[23F],friend,[24f],wants,to,stay,with,me,for,a,weekend,next,month.,I,said,maybe,and,now,she,took,time,off,work,so,now,I,can't,say,no,without,looking,like,the,jerk,,,,,,,,,,,,,,,,,,
My,(26f),former,student,(14f),has,told,me,some,worrying,things.,Should,I,act,on,it,or,butt,out?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,has,never,told,me,that,he,loves,me,and,it’s,currently,making,me,feel,slightly,insecure?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,just,jealous,or,should,I,trust,my,gut,feeling?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I've,stopped,being,able,to,organise,my,stuff,-,or,maybe,I,never,was...,(38f),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[26F],boyfriend's,[31M],ex-wife,and,ex-girlfriends,are,all,more,attractive,than,me,and,it,is,eating,me,up,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(F/21),might,have,chlamydia...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
When,is,the,best,time,to,give,my,(23M),gf,(23F),a,necklace,I,got,her,for,valentines,day?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
He,is,isolating,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Mum,(52F),always,has,to,win,in,any,"arguments,",says,hurtful,things,even,I,(23F),tell,her,not,to.,How,do,I,handle,this?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Consistent,Peculiar,Behaviour,from,my,Friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,starts,arguments,with,me,everytime,I'm,on,my,period,and,it,upsets,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Friend,at,uni,has,been,acting,weird,lately,and,told,me,that,she,does,not,want,to,be,friends,anymore,but,just,stay,in,good,terms,instead,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23F),boyfriend,(22M),is,really,pushing,for,sex,when,I'm,not,in,the,mood,and,is,upset,we,haven't,had,sex,in,a,week,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[49F],am,seeking,help,with,my,son,[25M],suffering,eating,problems.,Is,there,something,I,can,do,or,something,I,am,doing,wrong?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Girlfriend[22f],Hates,My,House[28m],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Not,sure,if,I,should,approach,a,friend,(26M),and,his,sister,(24M),who,owe,me,(26M),money,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
After,a,huge,"fight,",my,(31f),boyfriend,(29m),of,five,years,has,informed,me,that,he,wants,to,move,back,to,our,home,"state,",New,"York,",because,he,has,a,better,job,opportunity,there,,,,,,,,,,,,,,,,,,,
I,(32f),can’t,tell,if,my,boyfriend,(32m),of,2.5,years,is,veering,into,abusive,"territory,",or,if,I’m,just,difficult?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(20M),long,distance,boyfriend,(20M),is,leaving,soon,and,we,barely,saw,one,another,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,-24,went,through,my,bfs,-28,to,phone,tonight,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(18F),"parents,",specifically,"mom,",(40s,F),doesn't,approve,of,me,dating?,What,should,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
BF,says,we,don’t,have,enough,sex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),boyfriend,(30M),really,hates,the,fact,that,my,ex,boyfriend,(27M),is,still,in,my,circle,of,friends.,He,told,me,last,night,that,he,feels,jealous,and,that,he,cant,control,how,he,"feels,",and,that,even,us,being,in,the,same,room,makes,him,uncomfortable.,,,,
Confronted,my,colleague,for,calling,&amp;,texting,me,repeatedly,on,my,day,off,-,Is,my,reaction,justified,or,should,I,"apologize?""",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Partners,[23M],family,hates,me,and,I,[21F],can’t,take,it,anymore,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,my,(23M),girlfriend,(27F),just,asexual?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Going,on,a,date,without,makeup,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
In,need,of,a,third,party,perspective.,Me,(23f),and,my,boyfriend,(24m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,buys,me,clothes,and,I,hate,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Friend,(26M),wants,sex,with,me,but,I'm,not,sure,that's,what,I,(24F),want,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23M),gf,(22f),says,I,talk,to,my,mom,too,much,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,am,straight,but,I,can't,stop,thinking,about,my,best,friend,sexually?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(18F),friend,(18M),asked,me,out,last,night,and,I’m,torn,because,we,would,be,great,together,but,I,just,don’t,feel,it,for,him.,What,should,I,do?,,,,,,,,,,,,,,,,,,,,,,,
My,[24M],long-term,best,friend,[24M],is,treating,his,girlfriend,"horribly,",but,refuses,to,breakup,with,her.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(33M),am,deeply,jealous,of,my,friends',successful,lives,while,my,own,life,is,unraveling.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,being,unreasonable,for,wanting,my,partner,to,acknowledge,when,I,speak?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(M/41),am,no,longer,interested,in,sex,with,wife,(F/41),because,of,her,weight,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F,),boyfriend,(24M),has,stopped,trying,to,initiate,sex,between,us,and,says,its,my,fault.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Long,term,boyfriend,(24M),is,financially,spoiled,by,his,"mother,",thinking,of,speaking,to,his,mom?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[19F],sister,[23F],is,not,talking,to,me,after,our,dad[56M],told,her,he,is,not,her,biological,father,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,found,my,mothers,bra,underneath,my,16yo,brothers,bed,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
M,-27,is,being,manipulative,about,small,gifts,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(21M),Girlfriend,(21F),Doesn't,Want,to,Go,on,Dates,with,Me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,apologize,to,my,brother's,GF,for,not,liking,her,after,she,emotionally,manipulated,him,into,forcing,me,out,of,our,apartment?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(19f),boyfriend,(21m),moved,here,for,me,with,no,plan,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),am,extremely,close,with,my,parents,and,not,sure,how,to,become,more,"independent,",any,tips?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),pushed,my,fiancé,(26M),away,because,of,a,comment,my,stepsister,(28F),made,and,my,own,insecurities.,I,want,to,fix,things,but,I’m,scared,I’ll,just,make,it,worse.,,,,,,,,,,,,,,,,,,,,,
I,24F,keep,on,falling,for,guys,that,are,emotionally,distant,while,I,like,caring,a,lot.,How,can,I,break,through,this,pattern?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(21F),boyfriend,(21M),told,his,mom,about,our,first,time.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(39f),partner,(40m),points,out,physical,features,on,me,(not,negatively),when,I,know,he,likes,the,opposite,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,(23M),in,the,wrong,for,not,getting,my,GF,(23F),anything,for,valentines,day,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(26M),boyfriend,thinks,that,this,problem,that,I(23F),brought,up,is,"childish,",is,it,though?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
(F,29),got,a,text,at,11:30pm,on,Valentine’s,Day,from,my,former,doctor,(M,48),-,not,sure,his,motives,pls,help!,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(34F),want,to,avoid,my,bf,(33M),when,he's,been,drinking,or,smoking,weed,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
"Help,",dad(m50),told,me,not,to,tell,mom(f47),about,him,transferring,money,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[M23],cut,ties,with,my,childhood,bestfriend/business,partner[M23]?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(m22),girlfriend,(f19),refuses,to,have,sex,unless,it’s,a,special,occasion,and,it’s,killing,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
(23M),how,to,stop,missing,my,dad,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,husband,is,starting,to,be,harsh,with,his,words,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(M40),don't,understand,why,my,gf,(F38),won't,travel,with,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[30F],need,to,end,things,with,[29M].,We,haven't,spoken,on,the,phone,in,months.,Do,it,over,text?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22F),boyfriend,(27M),says,when,I,ask,him,to,do,something,he,doesn't,want,to,do,it,anymore.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(29M),kissed,a,girl,(30F),and,immediately,realized,I,messed,up,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(27F),help,a,friend,(28M),who,is,suffering,from,SAD?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,[28,F],Tell,My,Ex,[26,M],Boyfriend's,NEW,Girlfriend,[23,F],That,He's,Been,Contacting,Me,Nonstop?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,finally,blocked,this,guy,I,need,to,get,over,and,now,he’s,calling,me,with,“no,caller,ID”.,What,should,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Suggestions,for,Snoring,Partner,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,(21M),be,worried,that,my,girlfriend,(22F),is,best,friends,with,her,ex,(22M)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[27M],started,seeing,girl,[21F],but,I,want,to,end,it,and,I,don't,know,how.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30'sF),friendship,with,ADHD,friend,(30'sF),is,becoming,"unbearable,",I,need,perspective,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,he,cheating?,"(LONG,",TL;DL),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),can't,be,open,with,my,parents,but,my,mom,(62F),expects,me,to,be,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Just,found,out,my,dad,(52M),cheated,on,my,mom,(49F),at,the,start,of,their,marriage.,How,do,I,(17F),deal,with,this?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Gf,-31,caught,texting,ex!,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,wants,to,have,sex,with,other,people,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,ex,boyfriend,[23F/M],got,diagnosed,with,stage,four,cancer,shortly,after,I,broke,up,with,him,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Cutting,off,my,toxic,best,friend,and,don't,know,how,to,deal,with,this,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,family,is,leeching,from,me,and,I,don't,know,what,to,do,about,it.,Any,advice?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,roommate,keeps,eating,the,stuff,I,buy,and,never,buys,anything,herself,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[25M],roommate,[33F],is,planning,to,go,on,a,week,long,retreat,in,rural,Mexico,in,March.,Am,I,overreacting,in,thinking,that,this,seems,reckless,to,do,during,the,pandemic?,,,,,,,,,,,,,,,,,,,,,
My[29F],father[56M],has,lifelong,"depression,",mental,health,has,"declined,",I,want,to,help,him,but,unsure,how,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Want,to,message,a,(21F),friend,and,tell,her,to,stop,reaching,out,and,to,talk,to,me(22M)?,Any,ideas,on,how?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
is,it,really,possible,to,stay,truly,attracted,to,your,partner,long,term?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(30M),have,a,genuine,dilemma,regarding,my,(30F),ex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Partner,will,never,live,with,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,parents,want,to,move,impulsively,and,I,really,don’t,want,to,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23f),just,got,broken,up,with,my,first,boyfriend,(24m),on,our,Valentine’s,Day,celebration.,Is,it,worth,trying,to,save?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Noticing,strange,behavior,patterns,in,boyfriend,(28M),and,not,sure,what,to,think?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
When,to,throw,in,the,towel?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Found,out,recently,that,my,(23M),best,friend,(25M),from,college,has,been,lying,to,me,about,his,entire,life,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,(22F),is,questioning,her,sexuality,and,I,(23M),don't,know,what,to,do,(Together,For,8,years),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,fiance,(21M),is,smothering,me,(19F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Choosing,between,boyfriend,(M21),and,parents,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(21F),best,friend,in,training,(20M),broke,up,with,his,girlfriend,to,be,with,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(16F),Family,is,Moving,Across,the,Atlantic,For,My,Dad’s,Work,and,They,Are,Going,to,Make,Me,Go,With,Them,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Found,brothers,self,harm,tools,unsure,what,to,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,-25,has,"unhealthy,",maladaptive,ways,of,dealing,with,disagreements.,Is,there,any,hope,for,us?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(m27),gf(25),has,been,through,a,"lot,",but,I,don't,know,how,to,help,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
"Me,",avoiding,might,cause,a,drama,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Why,does,my,boyfriend,(M22),feels,sick,everytime,we,argue,or,he,dislikes,how,I,(F24),behave?,How,can,I,change,this,behavior?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,does,nothing,of,his,life,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,Parents,Refuse,to,Accept,Me,as,their,Son,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Going,"crazy,",but,am,I,the,crazy,one??,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Signs,of,healthy,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(M,25),and,I,(F,24),disagree,over,traveling,during,covid,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(M21),can't,handle,my,gf(F22),anymore,after,2,years,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(26M),can't,get,close,to,anyone,in,the,"slightest,",but,people,seem,to,connect,with,me,easily,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
19M,with,25F,i,have,known,since,I,was,a,child,just,told,me,she,had,a,crush,on,me,since,I,was,15,and,im,a,bit,uncomfortable,with,that.,,,,,,,,,,,,,,,,,,,,,,
Valentines,Day,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,[34F],totally,out,line,suggesting,my,[71F],mother,might,stay,at,a,hotel?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,don’t,know,what,to,think,or,feel,right,now,about,what,has,transpired,with,my,former,boss.,I’m,struggling,right,now,and,need,help.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,wrong,im,considering,breaking,up,with,BF,for,moving,in,with,MIL?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(23F),talk,to,my,fiance,(24M),about,how,uncomfortable,I,feel,with,him,saving,my,nudes,from,past,relationships,after,I,logged,on,to,my,FB,messenger,on,his,phone?,,,,,,,,,,,,,,,,,,,,
Should,I,give,this,guy,a,chance,after,he,called,me,ugly?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Why,is,it,that,my,(17M),friends,don’t,respect,me,enough,to,not,make,advances,on,my,girlfriend,(17F),of,two,years?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What,to,do,about,an,inconsiderate,boyfriend?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(25M),and,I,(25F),have,completely,opposite,ways,of,dealing,with,conflict.,How,can,we,meet,in,the,middle?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(24,F),tell,my,bigoted,roommate,(25,M),that,the,rest,of,us,"(20s,",M/F),don't,want,to,renew,a,lease,with,him?,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,mom's,[~65,f],lifelong,best,friend,[~65,f],just,died;,Mom,never,got,a,chance,to,make,up,with,her,after,a,"fight,",how,do,I,[34,f],help,her,through,this?,,,,,,,,,,,,,,,,,,,,
Roommate,wants,to,cook,but,only,knows,4,dishes,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,help,Husband,(44/M),with,work,stress?,-,I'm,(F/43),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,explain,to,my,wife,the,effect,my,depression,has,on,me,in,a,way,she,will,understand?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Mum,(60f),just,punched,me,3,times,for,the,first,time,in,my,life,(25f).,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(29f),believe,my,husband,(34m),is,cheating,and,need,help,knowing,if,I,should,end,our,6,year,marriage?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,(34F),to,talk,to,my,husband,(34M),about,swearing,and,problematic,slurs,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
called,my,bf,with,exes,name,(Updated.,Repost),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
F[22],fallen,for,my,best,mate,M[25],but,I’m,moving,away,and,don’t,know,if,I,should,express,feelings,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,have,lost,a,lot,of,respect,for,my,partner,and,it’s,causing,me,immense,stress,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,seeing,things,wrong?,Should,we,get,back,together?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend’,stepmother,has,specifically,excluded,me,from,another,family,"event,",and,I’ve,had,enough,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,(26f),give,up,on,this,short,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,you,tell,your,friend,he,was,never,the,one?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Indian,guy,dating,Mexican,girl,but,i,dont,see,marriage,with,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
After,spending,2,days,with,the,Girl,(19F),I'm,(21M),serious,"with,",I,came,back,with,doubts,about,compatibility,/,feeling,a,little,sad,instead,of,just,"happy,",are,these,doubts,normal,or,do,I,end,it?,,,,,,,,,,,,,,,,
BF(23),has,4,year,old,daughter,with,an,ex,who,he,refuses,to,see,or,even,acknowledge,her,existence,ADVICE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(18f),Girlfriend,(20f),wants,to,ride,with,old,tinder,match,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Prenup,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28F),husband,(28M),has,spent,his,whole,life,trying,not,to,be,like,his,"parents,",but,he’s,becoming,exactly,like,them.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Im(15M),am,in,a,cover,band,and,I,have,a,problem,about,it,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[19F],roommates,[19/20,F],and,I,have,disagreements,in,regards,to,covid,rules.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bought,a,house,with,my,boyfriend,and,now,our,relationship,is,circling,the,bowl,(LONG),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,normal,to,frequently,have,doubts,about,a,long-term,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,BF,is,making,small,comments,about,me,being,lazy,since,I,was,"furloughed,",is,he,just,messing,around,or,is,it,right,to,bother,me?,(Both,30,m&amp;f),together,3,yrs.,,,,,,,,,,,,,,,,,,,,,
My,(25M),GF,(25F),planned,on,"cheating,",how,should,I,feel,and,what,do,I,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Can’t,help,but,want,to,stick,to,being,"alone,",and,saying,fuck,it,idc,enough,to,try,and,change,myself,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I’m,realising,my,husband,will,never,care,about,me,and,our,"relationship,",but,I’m,finding,it,so,hard,to,let,go.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
i,(f20),literally,can,not,stop,thinking,about,him,(m20),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Wife,Disinterested,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Ghosted,by,sister,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[26,F],Ghosted,by,a,lifelong,friend,[27,"F],",need,advice,on,handling,mutual,lifelong,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28F),cousin,(28M),is,throwing,his,marriage,away,because,he’s,too,stubborn.,How,do,I,make,him,see,he’s,making,a,massive,mistake?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm(22F),tired,of,my,boyfriend's(28M),attitude.,Don't,want,to,break,up,but,don't,know,what,to,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Why,do,I,(24m),feel,so,weird,about,doing,errands,with,my,roommate,(24m)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Don't Lose Your Best Friend Over A Girl,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,help,my,girlfriend,get,over,her,trauma?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
“Wtf....”,why,was,that,his,only,response????,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24F),feel,like,my,relationship,of,3,years,is,crumbling...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,"(F,",24),boyfriend,"(M,",28),is,very,judgemental,and,seeks,out,reasons,to,be,miserable,and,I'm,not,sure,what,to,do,anymore.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Heartbroken,after,the,day,of,love,(22m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Would,it,be,wrong,to,buy,my,brother,a,blanket?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,be,concerned,about,husband,(33m),constantly,talking,about,the,past/reminiscing?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,(F30),isn't,out,of,the,closet,and,I,feel,like,I,am,an,over,reacting,petulant,child.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,[21M],learn,to,be,happy,being,alone?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23F),recently,found,out,my,dad's,family,used,to,treat,my,mom,terribly,in,the,past,and,don't,know,how,to,interact,with,them,anymore,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,default,mode,in,a,relationship,is,gaslighting.,I,seriously,need,help!,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(21F),support,my,boyfriend,(24M),while,he,is,grieving?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F),best,friend,(27F),isn’t,being,supportive,anymore,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,"(M,",35),fiancée,"(F,",34),is,not,a,"saver,",and,leaves,me,to,pay,for,all,big,expenses.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(M20),want,my,roommate,(F21),to,give,up,her,dog.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(26F),ask,for,more,time,with,my,husband,(26M),being,clingy?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28F),boyfriend,(30M),is,going,through,"it,",I,want,do/buy,something,special,for,him,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[27M],make,life,choices,that,my,family,"hates,",but,I,love,them.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(22F),relationship,is,hurting,because,of,World,of,Warcraft,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Dates,who,“hate,texting”,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,(29M),placing,unreasonable,expectations,on,my,(27M),partner,who,works,from,home,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(22F),boyfriend(33M),only,says,I love you,during,sex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
"I,","38M,",think,I,am,finally,ready,to,get,back,into,a,relationship,again.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,acceptable,for,me(15M),to,ask,a,girl(15F),out,for,valentines,day,if,she,wanted,to,save,dating,till,after,our,exams,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(18F),need,"friends,",but,I,don't,have,any,way,to,get,them.,Does,anyone,have,any,advice?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Lack,of,Intimacy,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Guy,"(M,",early,30s),is,flirting,with,me,(28F),and,I,don't,know,how,to,stop,it,...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),feel,lonely,due,to,my,husband's,(25M),different,sleep,schedule,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24m),don't,know,if,I'm,flogging,a,dead,horse,with,my,gf,(20f),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,can't,get,over,him,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,should,I,(19M),breakup,with,my,GF,(18F),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(32M),girlfriend,(31F),of,six,years,probably,doesn’t,respect,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,you,become,okay,with,just,yourself?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,thinks,I'm,controlling,and,unreasonable,for,not,watching,our,dog,when,I'm,working.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23f),feel,lonely,within,my,relationship,with,my,boyfriend,(25m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
To,End,a,Friendship,or...?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Need,advice,for,my,voice,carrying,through,our,ultra,thin,walls,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Years,of,love,being,drowned,by,work,and,cats,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Guys,who's,gf,has,''he's,just,a,friend'',friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Chores,on,me,even,though,I,pay,HALF,of,everything?,verbal,abuse?,Help,Reddit,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,mom,has,been,making,me,feel,absolutely,horrible,because,she,found,condoms,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
We've,been,together,for,a,year,and,a,half.,I,still,haven't,met,my,girlfriends,friends.,20,(M),19(F),is,this,something,I,should,be,worried,about?,,,,,,,,,,,,,,,,,,,,,,,,,,
My,wife,and,mother,of,my,baby,slept,with,a,man,she,told,ne,she,liked,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(35f),boyfriend,(42m),doesn't,want,to,sleep,with,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bf,"(m,27)",doesnt,invite,me,"(f,",25),to,hang,with,his,best,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[26/F],two,best,friends,[23/F,&amp;,25/M],have,exhausted,me,and,I,want,to,break,up.,How,should,I,proceed?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,Girlfriend’s,(21F),friend,told,her,that,she,should,cheat,on,me,(22M),what,should,I,do,??,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Insecure,about,boyfriend,hanging,out,with,other,girl,friends,-,ways,I,can,cope,with,my,feelings?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[21M],break,it,to,my,girlfriend,"[21F],",who’s,currently,mad,at,me,for,buzzing,down,my,long,curly,"hair,",that,I’m,probably,going,to,look,like,Mr.,Burns,by,the,time,we,graduate?,,,,,,,,,,,,,,,,,
What,to,do,for,a,quarantine,long-distance,Valentine's,Day?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,[18F],and,I,[19M],are,looking,to,move,out,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,ex,boyfriend,[28M],sometimes,made,jokes,at,my,[28F],expense,regarding,my,intelligence,-,or,am,I,overreacting?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
28(M),was,living,with,my,Gf(28),for,3,years,and,she,just,packed,her,bags,because,she,wanted,to,find,herself.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Separating,assets,before,entering,de,facto,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Help,addressing,body,odor,effectively.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,there,any,salvaging,my(28M),relationship,with,gf(27F)?,Is,she,abusive?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Help,with,feeling,(professionally),jealous,of,my,partner,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
The,girl,[21F],who,hated,me,[19M],slept,with,me,and,now,wants,me,to,go,on,vacation,with,her,after,we,made,up.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Are,we,dating,or,just,hanging,out?,We're,both,late,to,the,dating,game,and,the,pandemic,makes,it,even,more,confusing.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(22F),boyfriend(29M),adds,pretty,girls,he,doesn't,know,on,facebook,and,"instagram,",I,find,it,weird,since,we're,in,a,relationship,and,to,me,you,only,add,girls,on,there,that,are,not,friends,if,you're,interested,in,them,or,trying,to,open,up,ways,for,a,conversation,to,start,,,
How,do,you,get,over,the,fact,that,your,relationship,with,your,only,sibling,is,probably,never,going,to,be,OK?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(27M),girlfriend(24F),of,2,years,fights,with,me,about,everything,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(F21),mother,(F60),won't,stop,talking,about,her,diet,and,it's,driving,me,crazy,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),think,I'm,not,in,love,anymore,with,him,(25M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(24f),snooped,on,bfs,(30m),phone,and,found,that,he,still,talking,to,his,ex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,saw,some,notes,that,my,boyfriend,had,written,recently.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,I,need,help,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,(37f),look,for,a,future,home,with,my,partner,"(31m),",or,alone?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[F26],met,an,incredible,guy,[M32],and,see,potential,for,a,future,and,relationship,with,"him,",but,feel,like,it,might,be,too,soon,after,I,ended,a,3,2-Jan,year,relationship.,,,,,,,,,,,,,,,,,,,,
Mom,sabotaging,my,relationship,to,control,my,love,life?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,really,being,picky?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25M),girlfriend,(25F),is,having,doubts,about,our,relationship,and,crying,every,night.,What,does,this,mean?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(26M),asks,in-depth,questions,about,my,(22F),sex,life,with,my,ex.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,(f27),of,six,months,manufactured,wholesale,a,"story,","unsolicitedly,",about,how,she,told,this,guy,friend,about,me,(m28),and,how,he,got,upset,when,she,told,him;,she,never,told,him,"that,",and,I,don't,understand,why,she,would,make,that,up.,Is,this,"concerning,",objectively?,Would,love,insight.,
My,(19M),best,friend,(20M),cheated,on,his,girlfriend,with,me,and,wants,to,keep,it,a,secret,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,[30M],struggling,with,gf's[30F],lack,of,"motivation,",missing,routine,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(M20),like,someone,out,my,class,(F20),but,I,don’t,know,how,to,start,things,off.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(27F),relationship,with,my,ex,(30M),ended,because,of,lack,of,intimacy.,How,do,I,move,forward?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,overcome,commitment,issues,without,hurting,the,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[20m],think,I'm,losing,feelings,for,my,girlfriend,[19f],of,2,years,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[24F],miss,my,ex-friend,[24F],from,highschool.,Is,it,too,late,to,try,and,patch,things,up?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,Do,I,Suggest,My,Brother,With,Autism,Work,On,His,Writing,Before,Publishing,It?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[26F],don't,know,how,to,tell,my,boyfriend,[26M],that,I,can't,care,about,both,us,right,now,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28F),boyfriend,(28M),of,almost,9,years,got,cold,feet,and,now,we,are,on,a,break.,Any,insight,or,advice?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,relationship,with,my,depressed,girlfriend,is,tanking,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25f),partner,(25m),of,4,years,ended,our,relationship,and,i'm,really,struggling,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Did,i,do,the,wrong,thing?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Guy,(29M),invited,me,(26F),over,to,his,place,but,did,not,make,any,moves,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,this,be,a,deal-breaker?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Lesbian,drama,—,help,me,make,sense,of,the,crazy,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(24F),boyfriend,(26M),and,I,can’t,stop,fighting,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,friend,[F],who,I,have,confessed,to,got,a,boyfriend,and,now,I,[M],don't,know,how,to,proceed,with,my,relationship,with,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,(26F),in,an,emotionally,abusive,relationship--leaving,it,should,be,easy,but,it's,not,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Drinking,-,ok,or,problem?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25/f),feel,like,we’ve,(24/m),hit,a,dead,end,because,we,can’t,have,genuine,fun,together,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,[21F],stop,feeling,like,I,need,to,'compete',with,my,boyfriend's,[22M],best,friend,[22F]?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I[M26],date,with,cam,girl[F28],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,(35F),confront,my,boss',boss,(40M),about,a,potential,exaggeration?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,found,out,my,fwb,has,a,girlfriend.,I’m,not,sure,of,what,to,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(M22),and,I,(F21),fight,almost,once,every,day,over,nothing,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
boyfriend,breaks,trust,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22M),sister,(25F),still,acts,like,a,toddler.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(24M),and,I,(22F),were,forced,to,lockdown,together,and,now,he’s,second,guessing,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Ex’s,Mom,Won’t,Stop,Contacting,Me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[26M],am,having,a,hard,time,staying,friends,with,a,mate,[26M],who,is,part,of,a,circle,that,shunned,me,out,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,i,delete,my,ex,off,of,social,media?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(27f),bf(28m),is,*too*,empathetic,and,I,cant,share,my,problems,with,him,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26f),dad,(45m),wants,back,in,my,life.,Am,I,being,too,harsh?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(29f),find,it,extremely,difficult,to,make,female,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,date,a,guy,that,might,turn,blind,in,near,future?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(F,24),partner,(,M,25),threatens,the,relationship,when,we,fight,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Found,out,my,new,bf,(27/m),started,flirting,with,me,"(28/f),",and,trying,to,go,on,a,"date,",while,being,in,a,relationship,with,another,girl...,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,wants,to,break,up,because,she,feels,that,she's,inferior,to,"me,",even,though,I,had,never,done,anything,to,make,her,feel,that,way.,,,,,,,,,,,,,,,,,,,,,,,,,,
Lost,self,esteem,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,BF,[25/M],is,upset,that,I,[27/F],returned,a,gift,from,him.,What,should,I,do,to,make,amends?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,terrified,of,getting,in,a,relationship,again,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,inappropriate,for,me,[21M],to,ask,volunteer,coordinators,for,a,recommendation,if,I,volunteer,there,consistently,for,several,months?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(19F),show,my,long-distance,girlfriend,(20F),how,much,I,love,her?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend[m23],always,forgets,our,things,and,denies,them,happened,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I,(25F),communicate,with,my,partner,(34M),when,he,thinks,that,everything,I,say,in,discussion,is,an,attack,or,an,argument?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(F22),cannot,stand,one,of,my,boyfriend's,(M21),friends,(F21),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
M(35),good,intentions,gone,wrong.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,“perfect”,relationship,feels,forced,M23,and,F20,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Guy,(M,28ish),with,girlfriend,(F,20s),trying,to,hook,up,with,me,(F,20s),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Broke,up,with,an,ex,years,ago,and,still,can't,move,past,it.,Don't,know,if,something's,wrong,with,me,or,something,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Daughter,[20F],is,seeing,a,man,[29M],that,I,[49M],think,has,questionable,character,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GF,(22F),feels,like,it's,forced,when,I,(22M),give,her,a,gift.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Clingy,flatmate,follows,every,step,I,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Can,my,relationship,be,saved?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I[M26],foreign-born,citizen,want,to,take,local,wife[F29],surname,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),boyfriend,(29M),is,depressed,but,not,doing,anything,to,make,it,better,and,it's,taking,a,toll,on,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(22F),prevent,making,my,friend,(22M),feel,like,the,third,wheel,?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,a,bad,boyfriend,(26M),or,am,I,being,manipulated,(24F)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,(24,F),Good,Friend,and,Crush,(25,M),Got,a,Girlfriend,Today,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,you,deal,with,outgrowing,friends,in,your,20s?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,i(26m),leave,my,boyfriend(28m),because,of,his,multiple,personality,disorder?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,like,I,[24M],am,often,being,punished,for,stuff,my,late,father,did,or,didn't,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Virgin,32M,dating,a,"24F,",should,I,tell,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Haven’t,been,physically,intimate,in,8,months,-,acts,like,a,friend?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Asking,for,advice,regarding,my,personal,life,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(F27),fiancé,(M26),is,very,emotional,over,the,smallest,"things,",it's,making,me,feel,"guilty,",and,I,don't,know,what,to,do.,We've,been,together,a,year,,,,,,,,,,,,,,,,,,,,,,,,,
I(25F),found,my,(24m),collections,of,naked,girls,and,am,beside,myself,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,really,worried,my,sister,will,not,be,able,to,find,a,job,in,the,future,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Age,gap,question,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(28/M),am,having,big,problems,with,my,(26/F),roommate.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,[29M],completely,fed,up,with,my,group,chat,of,close,friends,[28,to,30,M's],because,it,gets,quite,toxic,when,talking,about,sport.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
27F,cannot,make,female,friendships,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[29M],brother,with,no,life,skills,is,putting,our,family,through,a,lot,of,suffering,and,we,have,tried,everything,and,nothing,works.,If,this,continues,my,parents,will,have,an,early,grave,from,stress,,,,,,,,,,,,,,,,,
How,hard,i,"try,","I(M,18)",am,not,able,to,make,good,lasting,friendships,and,it's,crushing,me.,I,think,I,am,not,interesting,enough.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Are,degrading,remarks,after,"sex,",ever,appropriate?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24M),made,up,stories,on,the,first,couple,dates,to,impress,my,(23F),now-girlfriend.,Feeling,very,guilty,but,don't,know,how/if,to,tell.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Overheard,my,(19M),neighbor,(F),crying,like,crazy,and,having,a,suicidal,talk,with,her,boyfriend,outside,my,window.,Was,wondering,what,would,be,the,best,thing,to,do,to,help?,,,,,,,,,,,,,,,,,,,,,,
My,BF,(24M),of,about,~2,years,recently,confessed,to,cheating,on,me,(24F),to,have,a,threesome,early,on,in,our,relationship.,Having,trouble,forgiving,or,accepting,this,and,seeking,advice,on,what,to,do?,,,,,,,,,,,,,,,,,
My,(23F),boyfriend,(22,M),texts,his,friends,about,other,women,in,a,highly,sexual,manner.,Should,I,confront,him,about,it?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[26/M],was,diagnosed,with,a,neurological,condition,a,while,back,and,my,parents,[60/M,&amp;,60/F],have,resorted,to,treating,me,like,a,child,in,the,interest,of,keeping me healthy.,How,do,I,tell,them,that,this,is,degrading,and,causing,me,more,stress.,,,,,,,,,
My,[25,F],Boyfriend,[27,M],Called,His,Ex,Girlfriend,[27,F],8,Times,When,Said,I'm,Moving,On?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Cant,get,s/o,to,stop,buying,me,things.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Do,I,sever,ties,once,and,for,all,with,my,Dad,after,his,long,and,mostly,unexplained,absence?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Coming,to,terms,with,the,fact,we,can't,be,together?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25F),mother,(54F),gave,my,dog,medication,and,deliberatly,kept,it,from,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(30f),ex,(32?m),told,his,gf,I,was,a,liar,and,now,is,asking,me,to,forgive,him,but,he,never,cleared,my,name.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Does,this,sound,like,it,can,be,fixed?,Sex/attraction,between,me,(35f),and,him,(40m),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Dating,GF,for,5,months,and,I,briefly,saw,she,still,has,the,dating,app,on,her,phone.,How,do,I,bring,this,up,with,her?,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,stuck,in,my,relationship,and,don’t,know,what,to,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfreind,has,a,female,"friend,",and,I,feel,weird,about,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Guy,I’m,Dating,Has,a,Girl,Best,Friend,He’s,Hooked,Up,With,in,the,Past,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[26f],best,friend,[26f],has,a,super,unhealthy,relationship,w,men,and,I,don't,know,if,I,can,handle,it,anymore.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Was,this,cheating?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,don't,completely,trust,my,(21F),boyfriend,(21M),and,it's,making,me,obssesive,and,paranoid,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25f),got,pregnant,after,knowing,my,father's,child,(25m),for,4,months.,Can,we,reconnect,and,take,it,slow?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(41f),boyfriend,(42m),doesn't,think,I'm,sexy.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,(21M),not,knowing,if,my,date,with,someone,(19F),was,a,real,date,or,just,a,hookup,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Finally,cut,my,family,"off,",now,I,am,completely,alone,in,this,world,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
New,to,casual,"sex,",how,do,I,proceed?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[29M],am,very,confused,by,the,actions,of,a,girl,[F28],I've,known,for,14,years.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
It's,hard,for,me[30f],to,handle,how,my,partner[36m],argues,with,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24F),am,my,mom’s,(50F),therapist,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Told,me,sister,she,lacks,empathy.,She,hung,up,on,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[17f],be,less,clingy,in,my,first,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(F24),told,my,(M24),bf,that,it,felt,like,I,was,on,someone,else’s,Valentine’s,Day,date.,It,really,hurt,him,and,I,feel,"horrible,",despite,it,being,true.,Could,I,be,overreacting?,,,,,,,,,,,,,,,,,,,
BF,(29M),doesn't,try,to,understand,my,(26F),struggles,with,"adhd,",and,it,makes,me,feel,so,alone,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(F18),don't,want,to,sleep,in,the,same,bed,as,my,ex,(M20),and,it's,causing,a,lot,of,problems,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,constantly,says,I'm sorry,and,it,feels,dishonest,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,keep,making,the,same,mistake,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,the,relationship,between,my,girlfriend,(19F),and,I,(20M),doomed,to,fail?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,can’t,see,how,my,relationship,is,gonna,work,put,in,the,long,term,and,I’m,questioning,what,the,point,of,it,is,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,be,concerned,about,living,with,my,bf’s,sibling?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,might,be,pregnant,and,I,am,freaking,out,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Happy,Valentines,Day,While,Still,Dating?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
So,I(M21),recently,started,dating,a,girl,(F21),who´s,best,friend,feels,lika,a,Covid,"risk,",what,should,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
If,you’ve,been,cheated,"on,",answer,this,question,please,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,(30F),garbage,at,giving,occasion,"gifts,",and,I,know,it.,How,do,I,discuss,this,with,my,bf,(30M),without,causing,strife?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Saw,this,on,my,gf’s,phone,between,her,and,her,male,best,friend.,Is,this,okay?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,distance,myself,(29F),from,a,friend,(31F),who,did,nothing,wrong?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,mom’s,boyfriends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23M),on,the,verge,of,breaking,up,with,my,(25F),girlfriend,and,need,advice.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[33M],don't,know,how,to,address,my,fiancé's,[33F],younger,sister,[30F],after,what,she,did.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,(28F),be,worried,about,my,Sister,(30F),dating,this,overprotective,guy,(28M)?,What,should,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[25M],reconnected,with,my,crush,[24F],after,a,gap,of,5,years.,The,feelings,are,back,and,not,sure,what,to,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,broke,up,with,my,girlfriend,after,6,years.,I,feel,quite,sad,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
A,former,coworker,(M),keeps,telling,people,associated,with,me,online,I,(F/28),was,stalking,him.,I,wasn't.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,(18M),wants,to,help,my,girlfriends,(F18),eating,disorder,(together,for,2,years.),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,my,(29F),friend,(35F),asking,for,too,much,or,am,I,not,being,a,good,friend?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(21F),want,to,cut,ties,with,one,side,of,my,family,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(28M),feel,guilt,and,shame,when,I,get,angry,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
F,-26,broke,up,with,M,-27,to,work,on,mental,health,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,Pregnant,Wife,(31F),Is,Acting,Suspicious,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Why,am,I,(22F),so,worried,about,finding,a,boyfriend,that,it's,impacting,my,choices,for,the,future?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Pegging?,Help?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Not,sure,how,I,[28/f],can,thank/repay,friend,[29/m],who,kind,of,saved,me,and,my,family,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,my,girlfriend,is,cheating,on,me,with,her,guy,best,friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,support,my,brother,while,he,discovers,his,identity?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,M24,am,building,resentment,towards,my,grandmother,F78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(15f),am,over,my,sister,(13f),mistreating,and,abusing,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Insecurity,about,self,after,relationship,ending,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,normal?,how,can,I,get,real,friends,at,my,university?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,28M,when,on,a,date,with,"30F,",seeking,communication,advice,between,dates,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Devoted,dad,(40m)?,Or,overbearing,with,red,flags?,I'm,(39f),trying,to,decide.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Building,a,relationship,with,a,sibling,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,partner,of,almost,4,years,broke,up,with,me,suddenly,last,night,and,I,have,not,slept,since.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[21F],I,want,to,tell,my,boyfriend,[22M],that,I,am,"bisexual,",but,I,don't,know,if,I,should...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(14M),am,afraid,of,becoming,a,Nice guy,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[25M],that,likes,to,read,romance,mangas,with,erotic,scenes,sometimes,but,hiding,it,from,[26F],GF,who,I've,been,in,relationship,with,for,6,years,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I(21M),being,harsh,and,cruel,to,not,talk,to,my,ex(21F),much,commonly,because,we’re,friends,only,now?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Need,Advice,on,Relationship,with,Depressed,Boyfriend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Second,thoughts,about,possible,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My[M26],relation,with,employer,daughter[F40],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,ex,boyfriend,[28M],used,to,have,a,problem,with,how,little,alcohol,I,drank,[28F],and,now,I'm,self,conscious,about,being,'boring'.,Is,this,a,common,turn,off,for,men?,,,,,,,,,,,,,,,,,,,,,
GF,wants,to,meet,my,screwed,up,family,And,I’m,not,sure,what,to,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(f/39),keep,asking,my,partner,(m/41),of,3,years,to,stop,giving,me,unsolicited,career,and,financial,advise,while,we’re,in,the,midst,of,a,global,"pandemic,",and,he,can’t,seem,to,help,himself...,,,,,,,,,,,,,,,,,,
I,(23M),think,my,girlfriend's,(26F),mental,illness,is,rapidly,ruining,our,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bf,gets,mad,at,me,for,being,upset,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,(19F),anxious,about,meeting,my,boyfriend,(21M),in,real,life,for,the,first,time.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,best,friend,got,drunk,and,started,hitting,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I[17F],tell,my,brother[23M],I,can’t,promote,his,music,video?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Bf,(M25),doesn’t,want,me,(F24),to,model,and,uses,offensive,language,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(F20),am,concerned,about,my,little,sister,(f14),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I’m,27F,with,an,overly,jealous,and,paranoid,BF,-35,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(20M),not,very,communicative,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,don’t,want,to,go,to,my,(30F),brother’s,(32M),wedding,and,I,don’t,know,if,it’s,the,right,move,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Do,you,keep,in,touch,with,college,friends?,Is,it,weird,that,I,(30F),don't?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,my,date,turned,violent,I,am,not,sure,what,to,do,next?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Fiancé,is,upset,because,I,am,not,as,wild,as,I,used,to,be,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Are,there,any,stories,here,about,reuniting/rekindling,with,an,ex,years,later,and,finally,being,happy,together?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[30F],husband’s,[36M],snoring,is,out,of,control,and,I,can’t,sleep,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,am,immature,in,my,"relationships,",torpedo,good,things,in,my,life,and,I,need,help,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,tell,my,boyfriend,he,needs,to,make,more,of,an,effort,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(M20),of,1.5,years,is,losing,feelings,for,me,(F20),and,I,don’t,know,how,to,cope,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,is,terrible,at,gift,"giving,",please,help!,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(30f),BF(30m),makes,jokey,comments,about,me,being,addicted,to,social,media/my,"phone,",even,though,I,never,go,on,it,when,we,are,doing,something,"together,",only,during,my,free,time,alone.,Together,3.5yrs.,,,,,,,,,,,,,,,,,,,
I,feel,like,I,didn’t,do,enough,for,him,for,Valentine’s,Day,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[26F],get,passed,the,mental,abuse,from,my,ex,[30M],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What's,the,right,way,to,accept,an,apology?,Me,[39F],with,my,husband,[36,M],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(27f),boyfriend,(29m),reminds,me,of,my,dad,who,had,issues.,Is,this,normal?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
what,to,do,with,overly,attached,(maybe,toxic),cousin?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(19F),sided,with,my,sister,when,she,and,my,step,sister,were,fighting,and,now,my,step,sister,won’t,talk,to,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Wanna,break,up,but,kinda,don’t?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Roommates,girlfriend[21F]who,lives,with,us,treats,me[18F],poorly,and,borderline,flirts,with,my,boyfriend[22M],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,friend,(27F),is,cheating,on,her,bf,and,I,(30F),don't,know,how,to,be,a,good,friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(21f),want,to,end,my,friendships,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),immediate,family,is,falling,apart,and,I,always,feel,like,the,middleman.,How,do,I,help,my,parents?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(20m),am,too,scared,to,get,into,the,dating,life.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Mom,made,a,list,of,the,senior,directors,at,my,"workplace,",but,won’t,tell,me,her,plans,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Gf,stressed,and,wants,alone,time,from,"home,",I’m,visiting,tomorrow,what,can,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[21F],think,my,dad,[51M],has,lost,his,mind,and,I,don't,know,how,to,approach,him.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(30F),am,doubting,my,relationship,with,my,BF,of,2,years,(31M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(26/F),feel,jealous,over,my,boyfriend's,(36/M),friendly,interaction,with,another,woman,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(33M),got,mixed,up,in,my,daughter’s(16),teacher’s,affair,and,I,know,things,are,unraveling.,How,do,I,prevent,my,daughter,from,being,hurt,in,all,of,this?,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,unsure,if,I'm,toxic,or,not.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(19M0,keep,starting,to,break,up,with,me,(19F),then,goes,back,on,it,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,(26m),with,my,girlfriend,(25f),of,1,year.,I,stormed,out,of,her,place,because,she,did,something,during,sex,I've,told,her,a,billion,times,I,hate.,,,,,,,,,,,,,,,,,,,,,,,,
My(F18),boyfriend(M18),still,wears,the,ring,his,ex(F18),gave,him.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Are,the,people,around,me,better,off,if,I,remove,myself?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(22F),put,boundaries,between,myself,and,a,needy,friend,(26F)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,this,a,proposal,setup?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,fired,from,his,job,due,to,unproductivity,-,need,advice,on,next,steps,please.,To,stay,or,go?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[F27],am,anxious,about,getting,engaged,to,my,partner,[M27],and,not,knowing,when,it,is,going,to,happen,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22M),gf,(21F),has,revealed,to,me,that,she,feels,neglected,but,says,she's,accepted,it,and,I,don't,know,how,to,feel,or,move,forward,about,it,,,,,,,,,,,,,,,,,,,,,,,,
My,(40M),husband,keeps,visiting,live,cams,sites,/,OFs,(3,Posts),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(16F),bestie,(16F),suddenly,started,dating,a,really,good,guy,and,even,tho,i,was,so,happy,for,"her,",one,day,I,burst,out,crying.,help?,advice,,,,,,,,,,,,,,,,,,,,,,,,,
I,overshared,about,my,marriage,to,my,friends,and,want,to,stop.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
i,(20f),think,my,boyfriend,(24m),is,cheating,on,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Husbands,ADULT,children,want,me,to,lift,the,restraining,order,against,their,mother,and,have,a,relationship,with,her.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22M),Family,Really,Let,Me,Down,and,I,Don't,Know,How,to,Broach,It,With,Them,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,of,4,months,wants,to,hang,out,with,a,past,tinder,hook,up,she,only,knew,for,a,month,before,knowing,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,just,overreacting,or,is,this,a,reason,to,be,worried?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What,should,I,do,with,my,parents,on,my,b-day?,(need,some,advice,pls,and,thanks),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(male,25),feel,like,a,failure,after,being,cheated,on,by,my,girlfriend,-26,of,2,years.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(30F),get,my,boyfriend,(28M),to,trust,my,knowledge,more?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,S/O,(26F),and,I,(31M),are,together,3,years,today!,I,unintentionally,hurt,her,feelings,(in,a,big,way),with,my,lack,of,communication,-,how,can,I,make,things,right?,,,,,,,,,,,,,,,,,,,,,
I,(31M),regret,moving,to,the,suburbs,with,my,wife,(30F).,I,want,to,go,back,to,an,urban,"environment,",not,only,for,myself,but,for,our,son,(2M).,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(40m),said,some,things,to,me,during,a,fight,that,I,(31f),can’t,seem,to,get,past.,Am,I,overreacting?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Losing,someone,who,was,like,a,brother,to,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
A,person,[23m],in,my,friend,group,is,nice,and,warm,to,everyone,EXCEPT,me?,[26f],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
my,boyfriend,is,absent,from,my,life.,i,need,advice,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(29F),accidentally,sent,my,soon-to-be-ex-husband,(30M),an,email,addressed,to,him,going,into,detail,about,my,feelings,over,our,upcoming,"divorce,",but,it,wasn’t,something,I,actually,wanted,him,to,see.,Now,he,wants,to,talk.,,,,,,,,,,,,,,,,
My,wife,has,me,a,bit,confused,about,her,feelings,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Are,these,red,flags?,It’s,been,almost,9,years,since,their,breakup,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24F),found,pictures,and,explicit,video,of,my,significant,other's,(31M),ex-girlfriend,on,his,phone...,what,do,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24M),am,very,confused,about,my,ex's,[23NB],TRUE,feelings,and,intentions,post-breakup.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[23M],Businesses,Partner/Friend,[23M],is,Taking,all,Credit,for,What,I,Do,.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Intense,jealousy,problems.,Just,a,rant,I,guess.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24F),am,getting,frustrated,that,so,much,of,my,stuff,goes,missing,when,I,stay,with,my,boyfriend,(22M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My(35),GF(32),doesn’t,want,to,do,this,"anymore,",haven’t,broken,up,yet,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,[23M],and,my,girlfriend,[21F],had,a,sleepover,last,night,and,I,had,a,wet,dream,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,insulted,me,while,we,were,arguing.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(28M),is,probably,cheating,on,me,(F26),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Epiphany,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Dealing,with,sexual,aversion,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Do,I,[38F],speak,up,about,my,roommate,[44F],hurting,my,feelings,or,am,I,too,sensitive?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Cheating,your,boyfriend,while,drunk,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
[M27],being,there,for,an,overly,negative,partner,[F30],,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[M22],met,someone,[F20],online,but,we’re,running,out,of,conversation,topics,and,don’t,know,what,to,do,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
18F.,Can't,stop,thinking,why does he like me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(27,F),discovered,live,in,boyfriend,of,7,years,(27,M),in,an,online,relationship,with,another,woman.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Shouldn't,I(22F),have,expressed,to,my,boyfriend(30M),how,I,didn't,like,his,attitude,this,morning,because,he's,otherwise,very,good,to,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Struggling,to,move,on,from,a,traumatic,breakup,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,ex,boyfriend,told,me,to,expect,a,gift,from,him,on,Valentine's,"Day,",but,nothing,"arrived,",why,would,he,offer,a,gift,on,the,first,place?,,,,,,,,,,,,,,,,,,,,,,,,,,
A,small,tale,of,friendship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(18F),want,to,make,friends,with,someone,(18F),in,my,college,on,instagram,but,don’t,know,how,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Does,my,roommate,have,a,crush,on,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),boyfriend,(26m),is,pushing,away/angry,while,mourning,the,loss,of,his,dad,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What,can,I,do,to,make,people,less,competitive,with,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Can,an,emotionally,unavailable,person,become,emotionally,available,then,emotionally,unavailable,again?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
New,friendships,and,relationships,during,covid?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(36f),husband,(36m),of,14,years,messed,up,really,badly,and,has,changed,his,"ways,",I'm,happy,about,it,but,grumpy,about,his,normal,relationship,complaints,and,feel,like,it's,all,turned,me,into,a,bad,wife?,Will,this,ever,go,away?,,,,,,,,,,
LDR,GF,(27/F),says,she,is,not,sure,if,she,wants,to,be,together,(30/M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,like,I,don’t,know,how,to,act,in,the,beginning,of,relationships?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[29F],bf,[35M],(1,year),wants,to,break,up,because,he,isn't,attracted,to,me,anymore.,How,do,I,not,let,it,make,me,insecure?,,,,,,,,,,,,,,,,,,,,,,,,,,,
Friends,only,ask,to,hang,at,my,place,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Had,a,huge,fight,with,my,bf,on,valentines,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Just,told,my,gf,I,think,I,love,her,after,4,months,but,she,didn’t,say,it,back,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Everyone,Loves,My,Boyfriend,EXCEPT,My,Best,Friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Me,and,my,gf,just,had,an,argument,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,you,forgive,yourself,for,a,failed,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,message,a,girl,that,her,BF,(25M),asked,me,to,send,him,pictures,of,my,body?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What,should,I,F(28),do,about,feeling,empty,after,sex?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
my,(27f),best,friend,of,(27m),of,13,years,is,suddenly,getting,me,a,Valentine’s,Day,gift,and,it,makes,me,feel,uncomfortable,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Advice,on,how,to,navigate,my,parents',(60's),and,ex-wife's,(30's),relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(23F),boyfriend,(25M),is,playing,d&amp;d,on,valentine's,day,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What,should,I,do,I,(,19M,),think,I,may,have,hurt,my,GF(,19F),feelings,because,I,didnt,realise,how,much,a,valentines,day,gift,would,mean,to,her.,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(M25),explain,to,my,father,(M51),that,"no,",you,may,not,use/take,my,phone,because,you,keep,losing,yours.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[30,F],boyfriend,[31,M],keeps,slut,shaming,me.,What,should,I,do,next?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),friend,(26F),has,been,extremely,hung,up,on,her,close,friend,(26M),for,"years,",and,he,does,not,seem,to,return,her,feelings.,How,can,I,help,her,past,this?,,,,,,,,,,,,,,,,,,,,,
Sometimes,feel,we,are,more,than,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(27M),feel,like,this,is,ripping,me,apart,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,bf,[22m],is,always,"late,",it's,driving,me,[23F],insane,and,I'm,worried,that,I'm,coming,across,like,a,control,freak,(to,him,and,his,friends),,,,,,,,,,,,,,,,,,,,,,,,,,
my(20f),bf(22m),is,really,busy,with,his,new,job.,we,dont,talk,or,even,FaceTime,on,his,lunch,anymore.,should,I,say,anything,about,this?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,worrisome,that,my,boyfriend,of,2,years,was,FaceTiming,his,girl,best,friend,many,nights,in,a,row,to,the,point,of,falling,asleep,without,telling,me?,,,,,,,,,,,,,,,,,,,,,,,,
I,(25F),need,advice,on,getting,over,the,only,person,I've,ever,loved,(25M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Husband,wants,to,move,for,job,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(F23),boyfriend,(M28),and,I,of,2,years,both,have,severe,mental,health,"issues,",how,can,we,change,for,the,better?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,might,have,a,problem,with,me,still,being,in,university,for,two,more,years,while,he's,already,working,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,think,i,broke,my,dad,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,asking,too,much,of,my,partner,in,regards,to,our,sex,life,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(30M),just,kicked,my,(25M),Brother,out,of,my,apartment,for,the,2nd,time,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(29M),avoidant,attachment,style.,Affects,my,"life,","work,","friendships,",and,a,3,year,relationship,with,(27F),girlfriend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(22F),have,an,irrational,fear,of,sex,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(35M),feel,like,I,am,betraying,my,ex,(34F),if,I,start,dating,again,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(26F),boyfriend,(27M),won't,take,initiative,and,it,might,end,our,relationship,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(21M),friend,(22F),won't,let,me,meet,her,newborn,"child,",but,allows,it,for,our,mutual,friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,tell,my(M,21),friend,that,his(M,21),music,is,trash,and,that,he's,wasting,his,life?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22F),boyfriend,(21M),gets,mad,when,I,feel,pushed,to,the,side,and,try,to,bring,it,up,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Losing,Touch,Of,Friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,met,the,perfect,"woman,",but,she,started,displaying,signs,of,a,toxic personality,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,possible,to,regain,a,spark,once,you've,lost,it?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,feel,like,I'm,broken,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,am,confused,about,my,future...,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(21F),dad,(48M),has,been,distant,since,I,contacted,my,biological,father.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Husband,is,falling,out,of,love,with,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,GF,[30F],is,telling,me,[23M],she,might,sleep,in,ex's,house,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,advise,my,best,friend,to,break,up,with,her,boyfriend,of,4,years?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Need,Help,Moving,On,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,resent,my,bff’s,Boyfriend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,a,year,in,too,soon,to,do,couples,counseling?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I(25F),boring,for,not,partying,enough?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[19F],mom,doesn’t,let,me,make,my,own,decisions,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Am,I,(21F),scared,of,my,boyfriend,(24M)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
All,of,my,girlfriends,friends,have,crushes,on,her,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Help,Keep,the,Spark,Alive,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,bf,(26m),and,I,(24f),have,been,dating,for,5,"years,",am,I,in,the,wrong,for,wanting,to,live,together?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,Can,I,(F/60),stop,Caring,About,how,my,mother,(F/93),treats,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24M),am,deeply,in,love,with,my,girlfriend,(31F),of,4,happy,years.,I,recently,have,had,feelings,for,a,friend,that,I,genuinely,don’t,want.,What,can,I,do,to,maintain,focus?,,,,,,,,,,,,,,,,,,,
Am,I,[18F],being,a,horrible,daughter,to,my,parents?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(19M),girlfriend,(21F),is,going,behind,my,back.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,losing,physical,attraction,from,your,partner,a,valid,reason,for,breaking,up?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
What,My,(23M),next,move,should,be,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Had,a,fight,with,my,[21m],sister,[17f],about,her,lack,of,compliance,to,medical,treatment.,I,hurt,her,and,don’t,know,what,to,do,to,make,it,better.,,,,,,,,,,,,,,,,,,,,,,,,
Overthinking,it?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Can,a,liar,change,with,time?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Fake,marriage,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[17M],want,to,break,up,with,my,gf,[17],of,2,years,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,(M24),reach,out,to,try,and,rekindle,relationship,with,ex,fiancé,(F24),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Can't,keep,a,relationship,for,longer,than,a,year,:/,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[28F],have,lots,of,"friends,",but,no,best,friend?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,withholding,"affection,",does,not,cite,a,solution,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Help,with,toxic,mother.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(22f),friend's,(25f),boyfriend,(31m),is,saying,suspicious,things,to,me,again,after,trying,to,cheat,on,my,friend,with,me,previously.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,it,weird,that,I(23M),no,longer,feel,like,I,absolutely,NEED,sex,every,waking,moment,from,my,girlfriend(20F),of,almost,2,years?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Feeling,uneasy,about,loving,relationship?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,boyfriend,(21m),left,me,(21f),because,he,needed,to,be,alone.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
how,should,I,deal,with,this,neighbor?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Recurring,relationship,and,sex,issues,with,wife.,No,teamwork,on,her,part.,How,can,I,improve,things,between,us,if,she,is,unwilling,to,help?,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Is,he,being,friendly,or,could,it,be,more?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(20F),friend,(19M),cut,me,off,because,his,new,GF,(20F),didn't,want,him,to,have,any,female,friends,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,[21F],go,about,setting,boundaries,with,my,younger,brother,[15M],who,name-calls,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(24F),boyfriend,(28M),is,being,very,friendly,with,a,female,coworker,and,I,don't,know,if,I,should,trust,"him,",this,makes,me,really,insecure,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,stayed,with,my[25M],cheating,girlfriend[25F].,Found,out,she,was,still,cheating.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(25M),have,been,trying,to,break,up,with,my,GF,(24F),but,it's,going,no,where.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
update!,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,win,back,my,friend's,trust?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(21F-ish),am,struggling,to,get,over,some,past,friendhips,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Mum,thinks,she,doing,enough,to,lose,weight,when,she,isn't.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Boyfriend,(32M),of,5,Years,Still,Hasn't,Proposed,to,Me,(27F),Yet,and,I'm,Getting,Concerned,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,ex,turned,my,“best,friend”,against,"me,",what,do,I,do?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[F,19]best,friend,[F,19],got,a,boyfriend,[M,20],and,I’m,both,incredibly,happy,for,her,while,also,being,very,angry,and,spiteful,about,it,,,,,,,,,,,,,,,,,,,,,,,,,,
My,GF,(F20s),calls,me,(M20s),passive,aggressive,in,the,way,I,talk.,What,steps,can,I,take,to,fix,our,communication,issues?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,stop,worrying,about,everyone,hating,me,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[19m],am,finding,myself,getting,jelous,of,my,girlfriends,[19f],past,relationships,and,other,boys,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(25M),life,has,suddenly,taken,a,turn,for,the,worst,in,bizarre,fashion.,Some,mental,advice,needed,on,love,and,relationships,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[22F],boyfriend,[37M],freaked,out,about,my,haircut.,Not,really,sure,how,to,handle,it,-,it's,our,first,fight,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,[20,M],best,friend,[20,M],is,kicking,me,out,of,Dnd,for,reasons,that,I,feel,are,unfair,and,leave,me,feeling,left,out,of,our,friendship.,Am,I,being,unreasonable?,,,,,,,,,,,,,,,,,,,,
Girl,(22F),I,(25M),started,dating,dumped,me,unexpectedly,via,text,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,say,something?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Friend,ghosted,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UPDATE,I,(22F),started,sleeping,with,my,friend,and,her,boyfriend,(28F,31M),and,I’m,confused,with,my,feelings,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,I[25M],convince,my,family,to,my,girlfriend[F36]?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(27f),partner,(27m),has,frozen,me,out,sexually,and,I,don't,know,what,to,do.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Husband,does,silly,things,after,being,asked,to,stop,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
what,should,I,do,about,my,sister,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[18F],want,to,stop,talking,to,a,friend,[~23M],who,makes,me,uncomfortable.,How,should,I,do,it?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I’m,(25F),really,struggling,with,my,partner,(34M),-,how,do,I,get,him,to,see,that,he’s,not,fair,to,me?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,not,enough.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I(30F),say,anything,to,him,(45M),after,our,“break,up”,on,Friday?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
The,one,I,thought,would,never,cheat,did.,What,now?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
what,to,my,"boyfriend,",a,first,time,new,"homeowner,",for,his,birthday?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(29f),2,year,long,relationship,with,my,girlfriend,(26f),has,really,lost,its,passion,over,the,past,year,and,I’m,at,a,breaking,point.,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,to,give,a,guy,(29M),space,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I'm,(22F),and,live,with,my,parents,(57F,&amp;,54M),and,my,dad,makes,me,feel,uncomfortable,sometimes.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
is,it,possible,to,keep,things,simple?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
am,I,(27f),completely,overreacting,to,his,(25m),words???,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(24F),want,to,move,in,with,my,bf,(26M),of,3,years,but,want,to,live,on,my,own,first,but,can’t,afford,"it,",what,do,I,do?,,,,,,,,,,,,,,,,,,,,,,,,
After,Valentines,she(f24),needed,space,from,me(m30),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,can,you,prepare,to,possibly,break,up,with,a,long,time,SO?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Hidden,negative,feelings,towards,someone,in,my,friend,group,that,everyone,else,is,extremely,close,with.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,girlfriend,committed,self,harm,and,I,dont,know,what,to,do,about,it.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
He,wanted,nothing,serious,weeks,ago,but,then,asked,me,to,be,his,"valentine,",what,the,🤡,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
How,do,I,(M21),prepare,for,ending,things,with,my,partner,(F21)?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
If,you,made,a,boundary,line,and,it,was,clear,and,a,person,crossed,it,again,but,this,time,while,seriously,drunk,is,that,an,excuse?,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(23,F),have,anxiety,and,trouble,showing,boyfriend,(23,M),and,everyone,in,my,life,affection,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,-24,mum,-58,is,making,my,mental,health,worse.,But,I'm,worried,about,her,state,of,mind.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Should,I,stay,or,should,I,go?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Co-depandancy,and,abandonment,issues,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I(20m),feel,like,my,girlfriend(20m),doesn't,prioritize,our,relationship,nearly,as,much,as,I,do.,I'm,not,sure,if,I,should,end,the,relationship,of,two,years.,,,,,,,,,,,,,,,,,,,,,,,,,,
My,partner,[f29],says,I,[m30],don't,support,her,with,her,job,search.,How,can,I,be,more,supportive?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,[27F],fancy,my,flatmate,[29M],and,don't,know,if,I,should,tell,him,or,if,he,feels,the,same,way,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
drunk,mistake,making,me,feel,so,guilty,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
I,(31f),feel,like,we’ve,been,breaking,up,for,11,years,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
My,(28m),long-distance,gf,(28f),expressed,wanting,a,purely,physical,relationship,with,a,guy,who,likes,her.,I,was,super,uncomfortable,with,it,and,she,said,she,would,cut,him,off,because,of,"that,",but,I,feel,that's,going,too,far.,Not,sure,how,to,proceed.,,,,,,,
I,(f,26),always,feel,let,down,by,my,partner,(m25),of,5,years,on,holidays,and,special,events.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Dad,-70,has,always,been,difficult.,My,(40m),upcoming,marriage,might,be,the,last,straw,for,me.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Advice,on,how,to,communicate,relationship,concerns,in,a,healthy,way,with,a,defensive,partner?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
